Efficient FPGA Implementation of an Optimized SNN-based DFE for Optical Communications

The ever-increasing demand for higher data rates in communication systems intensifies the need for advanced non-linear equalizers capable of higher performance. Recently artificial neural networks (ANNs) were introduced as a viable candidate for advanced non-linear equalizers, as they outperform traditional methods. However, they are computationally complex and therefore power hungry. Spiking neural networks (SNNs) started to gain attention as an energy-efficient alternative to ANNs. Recent works proved that they can outperform ANNs at this task. In this work, we explore the design space of an SNN-based decision-feedback equalizer (DFE) to reduce its computational complexity for an efficient implementation on field programmable gate array (FPGA). Our Results prove that it achieves higher communication performance than ANN-based DFE at roughly the same throughput and at 25X higher energy efficiency.

==> figures/data/LIF_graph.txt <==
time	voltage	current	in_spike	out_spike
0	0.0	0.0	0	0
1	0.0	0.0	0	0
2	0.0	0.0	0	0
3	0.0	0.0	0	0
4	0.0	0.0	0	0
5	0.0	0.0	0	0
6	0.0	0.0	0	0
7	0.0	0.0	0	0
8	0.0	0.0	0	0
9	0.0	0.0	0	0
10	0.0	0.0	0	0
11	0.0	0.0	0	0
12	0.0	0.0	0	0
13	0.0	0.0	0	0
14	0.0	0.0	0	0
15	0.0	0.0	0	0
16	0.0	0.0	0	0
17	0.0	0.0	0	0
18	0.0	0.0	0	0
19	0.0	0.0	0	0
20	0.0	1.0	1	0
21	0.00800000037997961	0.9919999837875366	0	0
22	0.01587200164794922	0.984063982963562	0	0
23	0.023617537692189217	0.9761914610862732	0	0
24	0.03123812936246395	0.968381941318512	0	0
25	0.038735281676054	0.9606348872184753	0	0
26	0.04611048102378845	0.9529498219490051	0	0
27	0.05336519703269005	0.9453262090682983	0	0
28	0.06050088629126549	0.9377635717391968	0	0
29	0.06751898676156998	0.930261492729187	0	0
30	0.07442092895507812	0.9228193759918213	0	0
31	0.08120811730623245	0.9154368042945862	0	0
32	0.08788194507360458	0.9081133008003235	0	0
33	0.09444379806518555	0.900848388671875	0	0
34	0.10089503228664398	0.8936415910720825	0	0
35	0.10723700374364853	0.8864924311637878	0	0
36	0.11347104609012604	0.8794004917144775	0	0
37	0.11959848552942276	0.8723652958869934	0	0
38	0.12562061846256256	0.8653863668441772	0	0
39	0.1315387487411499	0.8584632873535156	0	0
40	0.13735415041446686	0.8515955805778503	0	0
41	0.1430680751800537	0.844782829284668	0	0
42	0.14868178963661194	0.8380245566368103	0	0
43	0.15419653058052063	0.8313203454017639	0	0
44	0.15961351990699768	0.8246697783470154	0	0
45	0.1649339646100998	0.8180724382400513	0	0
46	0.17015907168388367	0.8115278482437134	0	0
47	0.17529001832008362	0.8050356507301331	0	0
48	0.18032798171043396	0.7985953688621521	0	0
49	0.1852741241455078	0.7922065854072571	0	0
50	0.1901295781135559	0.7858689427375793	0	0
51	0.19489549100399017	0.7795819640159607	0	0
52	0.19957298040390015	0.7733452916145325	0	0
53	0.20416316390037537	0.7671585083007812	0	0
54	0.20866712927818298	0.7610212564468384	0	0
55	0.21308596432209015	0.7549330592155457	0	0
56	0.21742074191570282	0.7488936185836792	0	0
57	0.22167252004146576	0.7429024577140808	0	0
58	0.22584235668182373	0.7369592189788818	0	0
59	0.2299312949180603	0.7310635447502136	0	0
60	0.23394034802913666	0.7252150177955627	0	0
61	0.23787054419517517	0.7194132804870605	0	0
62	0.24172288179397583	0.7136579751968384	0	0
63	0.24549835920333862	0.7079486846923828	0	0
64	0.24919795989990234	0.70228511095047	0	0
65	0.2528226673603058	0.6966668367385864	0	0
66	0.25637343525886536	0.6910935044288635	0	0
67	0.2598511874675751	0.6855647563934326	0	0
68	0.26325690746307373	0.680080235004425	0	0
69	0.26659148931503296	0.6746395826339722	0	0
70	0.26985588669776917	0.6692424416542053	0	0
71	0.273050993680954	0.6638885140419006	0	0
72	0.27617770433425903	0.6585773825645447	0	0
73	0.27923691272735596	0.6533087491989136	0	0
74	0.282229483127594	0.6480822563171387	0	0
75	0.2851563096046448	0.6428976058959961	0	0
76	0.28801822662353516	0.6377544403076172	0	0
77	0.29081612825393677	0.6326524019241333	0	0
78	0.2935508191585541	0.6275911927223206	0	0
79	0.29622313380241394	0.6225704550743103	0	0
80	0.2988339066505432	0.6175898909568787	0	0
81	0.30138394236564636	0.612649142742157	0	0
82	0.30387407541275024	0.6077479720115662	0	0
83	0.30630508065223694	0.6028859615325928	0	0
84	0.3086777329444885	0.5980628728866577	0	0
85	0.3109928071498871	0.5932783484458923	0	0
86	0.3132510781288147	0.5885321497917175	0	0
87	0.31545332074165344	0.5838239192962646	0	0
88	0.317600280046463	0.579153299331665	0	0
89	0.3196927011013031	0.5745200514793396	0	0
90	0.3217313289642334	0.5699238777160645	0	0
91	0.3237168788909912	0.5653644800186157	0	0
92	0.32565006613731384	0.5608415603637695	0	0
93	0.3275316059589386	0.556354820728302	0	0
94	0.3293621838092804	0.5519039630889893	0	0
95	0.33114251494407654	0.5474887490272522	0	0
96	0.33287328481674194	0.5431088209152222	0	0
97	0.33455517888069153	0.5387639403343201	0	0
98	0.3361888527870178	0.534453809261322	0	0
99	0.33777496218681335	0.5301781892776489	0	0
100	0.33931419253349304	0.5259367823600769	0	0
101	0.340807169675827	0.5217292904853821	0	0
102	0.34225454926490784	0.5175554752349854	0	0
103	0.3436569571495056	0.5134150385856628	0	0
104	0.3450150191783905	0.5093077421188354	0	0
105	0.34632936120033264	0.5052332878112793	0	0
106	0.3476005792617798	0.5011914372444153	0	0
107	0.3488292992115021	0.49718189239501953	0	0
108	0.35001611709594727	0.4932044446468353	0	0
109	0.3511616289615631	0.4892587959766388	0	0
110	0.352266401052475	0.4853447377681732	0	0
111	0.3533310294151306	0.4814619719982147	0	0
112	0.3543560802936554	0.4776102900505066	0	0
113	0.3553421199321747	0.47378939390182495	0	0
114	0.35628968477249146	0.4699990749359131	0	0
115	0.35719937086105347	0.4662390947341919	0	0
116	0.3580716848373413	0.4625091850757599	0	0
117	0.35890719294548035	0.45880910754203796	0	0
118	0.35970640182495117	0.455138623714447	0	0
119	0.36046984791755676	0.45149752497673035	0	0
120	0.3611980676651001	0.44788554310798645	0	0
121	0.36189156770706177	0.4443024694919586	0	0
122	0.36255085468292236	0.44074803590774536	0	0
123	0.3631764352321625	0.43722206354141235	0	0
124	0.3637687861919403	0.4337242841720581	0	0
125	0.36432844400405884	0.4302544891834259	0	0
126	0.3648558557033539	0.42681244015693665	0	0
127	0.36535149812698364	0.4233979284763336	0	0
128	0.3658158779144287	0.4200107455253601	0	0
129	0.3662494421005249	0.416650652885437	0	0
130	0.36665263772010803	0.4133174419403076	0	0
131	0.3670259416103363	0.4100109040737152	0	0
132	0.3673698306083679	0.4067308306694031	0	0
133	0.3676847219467163	0.4034769833087921	0	0
134	0.3679710626602173	0.4002491533756256	0	0
135	0.36822929978370667	0.39704716205596924	0	0
136	0.3684598505496979	0.3938707709312439	0	0
137	0.36866313219070435	0.39071980118751526	0	0
138	0.3688395917415619	0.3875940442085266	0	0
139	0.36898961663246155	0.38449329137802124	0	0
140	0.36911365389823914	0.38141733407974243	0	0
141	0.3692120909690857	0.37836599349975586	0	0
142	0.36928531527519226	0.3753390610218048	0	0
143	0.36933374404907227	0.37233635783195496	0	0
144	0.36935776472091675	0.3693576753139496	0	0
145	0.36935776472091675	0.366402804851532	0	0
146	0.3693341314792633	0.3634715676307678	0	0
147	0.3692872226238251	0.3605637848377228	0	0
148	0.3692174255847931	0.3576792776584625	0	0
149	0.3691251277923584	0.35481783747673035	0	0
150	0.36901065707206726	0.3519792854785919	0	0
151	0.3688744008541107	0.3491634428501129	0	0
152	0.3687167167663574	0.346370130777359	0	0
153	0.36853793263435364	0.3435991704463959	0	0
154	0.3683384358882904	0.3408503830432892	0	0
155	0.3681185245513916	0.3381235897541046	0	0
156	0.3678785562515259	0.33541861176490784	0	0
157	0.3676188886165619	0.3327352702617645	0	0
158	0.3673398196697235	0.33007338643074036	0	0
159	0.367041677236557	0.3274328112602234	0	0
160	0.36672481894493103	0.3248133361339569	0	0
161	0.36638951301574707	0.32221484184265137	0	0
162	0.3660361170768738	0.31963711977005005	0	0
163	0.36566492915153503	0.317080020904541	0	0
164	0.3652762472629547	0.31454336643218994	0	0
165	0.3648703694343567	0.3120270073413849	0	0
166	0.36444762349128723	0.3095307946205139	0	0
167	0.3640082776546478	0.3070545494556427	0	0
168	0.36355265974998474	0.3045981228351593	0	0
169	0.36308103799819946	0.3021613359451294	0	0
170	0.3625936806201935	0.29974403977394104	0	0
171	0.3620908856391907	0.2973460853099823	0	0
172	0.36157292127609253	0.29496732354164124	0	0
173	0.3610400855541229	0.2926075756549835	0	0
174	0.36049261689186096	0.2902667224407196	0	0
175	0.3599308133125305	0.28794458508491516	0	0
176	0.3593549132347107	0.28564101457595825	0	0
177	0.35876521468162537	0.2833558917045593	0	0
178	0.35816192626953125	0.28108903765678406	0	0
179	0.3575453460216522	0.2788403332233429	0	0
180	0.3569157123565674	0.2766095995903015	0	0
181	0.35627326369285583	0.27439671754837036	0	0
182	0.3556182384490967	0.2722015380859375	0	0
183	0.3549509048461914	0.270023912191391	0	0
184	0.3542715013027191	0.2678637206554413	0	0
185	0.3535802364349365	0.26572081446647644	0	0
186	0.35287734866142273	0.2635950446128845	0	0
187	0.35216307640075684	0.261486291885376	0	0
188	0.35143765807151794	0.25939440727233887	0	0
189	0.35070130228996277	0.25731924176216125	0	0
190	0.3499542474746704	0.2552606761455536	0	0
191	0.3491967022418976	0.2532185912132263	0	0
192	0.348428875207901	0.2511928379535675	0	0
193	0.3476509749889374	0.2491832971572876	0	0
194	0.3468632400035858	0.24718983471393585	0	0
195	0.34606584906578064	0.24521231651306152	0	0
196	0.34525901079177856	0.24325062334537506	0	0
197	0.3444429337978363	0.24130462110042572	0	0
198	0.34361782670021057	0.23937419056892395	0	0
199	0.3427838683128357	0.237459197640419	0	0
200	0.3419412672519684	1.2355594635009766	1	0
201	0.34909021854400635	1.2256749868392944	0	0
202	0.3561028838157654	1.2158695459365845	0	0
203	0.36298102140426636	1.206142544746399	0	0
204	0.369726300239563	1.19649338722229	0	0
205	0.37634044885635376	1.18692147731781	0	0
206	0.38282510638237	1.1774260997772217	0	0
207	0.389181911945343	1.1680066585540771	0	0
208	0.39541250467300415	1.1586625576019287	0	0
209	0.40151849389076233	1.1493932008743286	0	0
210	0.4075014889240265	1.1401981115341187	0	0
211	0.4133630692958832	1.1310765743255615	0	0
212	0.41910478472709656	1.1220279932022095	0	0
213	0.4247281849384308	1.1130517721176147	0	0
214	0.43023476004600525	1.1041473150253296	0	0
215	0.4356260597705841	1.0953141450881958	0	0
216	0.44090357422828674	1.0865516662597656	0	0
217	0.44606876373291016	1.0778592824935913	0	0
218	0.45112308859825134	1.069236397743225	0	0
219	0.4560680091381073	1.0606825351715088	0	0
220	0.46090492606163025	1.0521970987319946	0	0
221	0.4656352698802948	1.0437794923782349	0	0
222	0.4702604115009308	1.0354292392730713	0	0
223	0.47478175163269043	1.0271458625793457	0	0
224	0.47920066118240356	1.0189286470413208	0	0
225	0.48351848125457764	1.010777235031128	0	0
226	0.4877365529537201	1.0026910305023193	0	0
227	0.491856187582016	0.994669497013092	0	0
228	0.4958786964416504	0.9867121577262878	0	0
229	0.49980536103248596	0.9788184762001038	0	0
230	0.5036374926567078	0.9709879159927368	0	0
231	0.5073763132095337	0.9632200002670288	0	0
232	0.5110230445861816	0.9555142521858215	0	0
233	0.5145789980888367	0.947870135307312	0	0
234	0.5180453062057495	0.940287172794342	0	0
235	0.5214232206344604	0.9327648878097534	0	0
236	0.524713933467865	0.9253027439117432	0	0
237	0.5279186367988586	0.9179003238677979	0	0
238	0.5310384631156921	0.9105571508407593	0	0
239	0.534074604511261	0.9032726883888245	0	0
240	0.5370281934738159	0.89604651927948	0	0
241	0.5399003624916077	0.8888781666755676	0	0
242	0.5426921844482422	0.8817671537399292	0	0
243	0.5454047918319702	0.8747130036354065	0	0
244	0.5480392575263977	0.8677152991294861	0	0
245	0.5505966544151306	0.8607735633850098	0	0
246	0.5530780553817749	0.8538873791694641	0	0
247	0.5554845333099365	0.8470562696456909	0	0
248	0.5578171014785767	0.8402798175811768	0	0
249	0.5600768327713013	0.8335576057434082	0	0
250	0.5622646808624268	1.826889157295227	1	0
251	0.5723816752433777	1.8122740983963013	0	0
252	0.5823008418083191	1.7977758646011353	0	0
253	0.5920246243476868	1.7833936214447021	0	0
254	0.601555585861206	1.7691264152526855	0	0
255	0.6108961701393127	1.7549734115600586	0	0
256	0.6200487613677979	1.7409336566925049	0	0
257	0.6290158629417419	1.727006196975708	0	0
258	0.6377997994422913	1.7131901979446411	0	0
259	0.646402895450592	1.6994847059249878	0	0
260	0.6548275351524353	1.6858888864517212	0	0
261	0.6630760431289673	1.672401785850525	0	0
262	0.6711506247520447	1.659022569656372	0	0
263	0.6790536046028137	1.6457504034042358	0	0
264	0.6867871880531311	1.6325844526290894	0	0
265	0.6943535804748535	1.6195237636566162	0	0
266	0.7017549276351929	1.606567621231079	0	0
267	0.7089934349060059	1.5937150716781616	0	0
268	0.7160711884498596	1.5809653997421265	0	0
269	0.7229903340339661	1.5683176517486572	0	0
270	0.7297529578208923	1.5557711124420166	0	0
271	0.7363610863685608	1.5433249473571777	0	0
272	0.7428168058395386	1.5309783220291138	0	0
273	0.7491220831871033	1.5187305212020874	0	0
274	0.7552789449691772	1.5065807104110718	0	0
275	0.7612893581390381	1.49452805519104	0	0
276	0.7671552896499634	1.4825718402862549	0	0
277	0.7728786468505859	1.4707112312316895	0	0
278	0.7784613370895386	1.4589455127716064	0	0
279	0.7839052081108093	1.4472739696502686	0	0
280	0.789212167263031	1.435695767402649	0	0
281	0.7943840622901917	1.4242101907730103	0	0
282	0.7994226813316345	1.4128165245056152	0	0
283	0.8043298125267029	1.401513934135437	0	0
284	0.8091073036193848	1.3903018236160278	0	0
285	0.8137568831443787	1.3791793584823608	0	0
286	0.8182802796363831	1.3681459426879883	0	0
287	0.8226792216300964	1.3572007417678833	0	0
288	0.8269553780555725	1.3463431596755981	0	0
289	0.8311104774475098	1.335572361946106	0	0
290	0.8351461887359619	1.324887752532959	0	0
291	0.8390641212463379	1.31428861618042	0	0
292	0.8428659439086914	1.303774356842041	0	0
293	0.8465532064437866	1.2933441400527954	0	0
294	0.8501275181770325	1.2829973697662354	0	0
295	0.8535904884338379	1.272733449935913	0	0
296	0.8569436073303223	1.2625515460968018	0	0
297	0.8601884841918945	1.2524511814117432	0	0
298	0.8633266091346741	1.2424315214157104	0	0
299	0.8663594722747803	1.2324920892715454	0	0
300	0.8692885041236877	2.2226321697235107	1	0
301	0.880115270614624	2.2048511505126953	0	0
302	0.8907131552696228	2.1872122287750244	0	0
303	0.9010851383209229	2.1697144508361816	0	0
304	0.9112342000007629	2.1523566246032715	0	0
305	0.9211632013320923	2.1351377964019775	0	0
306	0.9308750033378601	2.1180567741394043	0	0
307	0.9403724670410156	2.1011123657226562	0	0
308	0.9496583938598633	2.084303379058838	0	0
309	0.9587355256080627	2.067628860473633	0	0
310	0.9676066637039185	2.0510878562927246	0	0
311	0.9762744903564453	2.0346791744232178	0	0
312	0.984741747379303	2.018401622772217	0	0
313	0.9930109977722168	2.0022544860839844	0	0
314	0.0	1.9862364530563354	0	1
315	0.015889892354607582	1.9703465700149536	0	0
316	0.031525544822216034	1.954583764076233	0	0
317	0.046910010278224945	1.938947081565857	0	0
318	0.06204630807042122	1.9234354496002197	0	0
319	0.07693742215633392	1.9080479145050049	0	0
320	0.09158630669116974	1.892783522605896	0	0
321	0.10599588602781296	1.877641201019287	0	0
322	0.12016905099153519	1.8626201152801514	0	0
323	0.13410866260528564	1.8477191925048828	0	0
324	0.14781755208969116	1.832937479019165	0	0
325	0.16129851341247559	1.8182740211486816	0	0
326	0.17455431818962097	1.8037278652191162	0	0
327	0.187587708234787	1.7892980575561523	0	0
328	0.2004013955593109	1.7749836444854736	0	0
329	0.21299804747104645	1.7607837915420532	0	0
330	0.2253803312778473	1.7466975450515747	0	0
331	0.23755086958408356	1.7327239513397217	0	0
332	0.24951225519180298	1.7188621759414673	0	0
333	0.2612670660018921	1.7051112651824951	0	0
334	0.27281782031059265	1.6914703845977783	0	0
335	0.2841670513153076	1.6779385805130005	0	0
336	0.29531723260879517	1.6645150184631348	0	0
337	0.3062708079814911	1.6511988639831543	0	0
338	0.3170302212238312	1.6379892826080322	0	0
339	0.32759788632392883	1.6248853206634521	0	0
340	0.3379761874675751	1.6118862628936768	0	0
341	0.3481674790382385	1.5989911556243896	0	0
342	0.35817405581474304	1.5861992835998535	0	0
343	0.36799827218055725	1.573509693145752	0	0
344	0.37764236330986023	1.5609216690063477	0	0
345	0.38710859417915344	1.5484342575073242	0	0
346	0.39639919996261597	1.5360467433929443	0	0
347	0.4055163860321045	1.5237584114074707	0	0
348	0.4144623279571533	1.511568307876587	0	0
349	0.42323917150497437	1.4994757175445557	0	0
350	0.43184906244277954	1.4874799251556396	0	0
351	0.4402941167354584	1.475580096244812	0	0
352	0.4485763907432556	1.463775396347046	0	0
353	0.4566979706287384	1.4520652294158936	0	0
354	0.4646609127521515	1.4404487609863281	0	0
355	0.47246721386909485	1.4289251565933228	0	0
356	0.48011887073516846	1.4174937009811401	0	0
357	0.4876178801059723	1.4061537981033325	0	0
358	0.49496617913246155	1.394904613494873	0	0
359	0.502165675163269	1.3837454319000244	0	0
360	0.5092183351516724	1.3726754188537598	0	0
361	0.5161259770393372	1.3616939783096313	0	0
362	0.5228905081748962	1.3508003950119019	0	0
363	0.5295137763023376	1.339993953704834	0	0
364	0.5359976291656494	1.32927405834198	0	0
365	0.5423438549041748	1.318639874458313	0	0
366	0.5485542416572571	1.3080908060073853	0	0
367	0.5546305179595947	1.2976261377334595	0	0
368	0.560574471950531	1.2872451543807983	0	0
369	0.5663878321647644	1.2769471406936646	0	0
370	0.5720723271369934	1.2667316198349	0	0
371	0.5776296257972717	1.2565977573394775	0	0
372	0.5830613970756531	1.2465449571609497	0	0
373	0.5883692502975464	1.2365726232528687	0	0
374	0.5935548543930054	1.226680040359497	0	0
375	0.5986198782920837	1.2168666124343872	0	0
376	0.6035658717155457	1.2071316242218018	0	0
377	0.6083943843841553	1.1974745988845825	0	0
378	0.6131070256233215	1.1878948211669922	0	0
379	0.6177053451538086	1.178391695022583	0	0
380	0.6221908330917358	1.1689645051956177	0	0
381	0.6265650391578674	1.159612774848938	0	0
382	0.630829393863678	1.1503359079360962	0	0
383	0.6349854469299316	1.141133189201355	0	0
384	0.639034628868103	1.1320041418075562	0	0
385	0.6429783701896667	1.1229480504989624	0	0
386	0.6468181014060974	1.1139644384384155	0	0
387	0.6505552530288696	1.1050527095794678	0	0
388	0.654191255569458	1.0962122678756714	0	0
389	0.6577274203300476	1.0874425172805786	0	0
390	0.6611651182174683	1.0787429809570312	0	0
391	0.6645057201385498	1.0701130628585815	0	0
392	0.6677505970001221	1.0615521669387817	0	0
393	0.6709010004997253	1.053059697151184	0	0
394	0.6739582419395447	1.0446351766586304	0	0
395	0.6769236326217651	1.0362781286239624	0	0
396	0.6797984838485718	1.0279879570007324	0	0
397	0.6825839877128601	1.0197640657424927	0	0
398	0.6852814555168152	1.011605978012085	0	0
399	0.6878920793533325	1.0035130977630615	0	0
400	0.6904170513153076	0.9954850077629089	0	0
401	0.6928576231002808	0.9875211119651794	0	0
402	0.6952149271965027	0.9796209335327148	0	0
403	0.6974901556968689	0.9717839956283569	0	0
404	0.6996845006942749	0.964009702205658	0	0
405	0.7017990946769714	0.9562976360321045	0	0
406	0.7038350701332092	0.9486472606658936	0	0
407	0.705793559551239	0.9410580992698669	0	0
408	0.7076756954193115	0.9335296154022217	0	0
409	0.7094825506210327	0.9260613918304443	0	0
410	0.7112151980400085	0.9186528921127319	0	0
411	0.712874710559845	0.9113036394119263	0	0
412	0.714462161064148	0.9040132164955139	0	0
413	0.7159785628318787	0.8967810869216919	0	0
414	0.7174249887466431	0.8896068334579468	0	0
415	0.7188024520874023	0.8824899792671204	0	0
416	0.7201119661331177	0.8754300475120544	0	0
417	0.7213544845581055	0.8684266209602356	0	0
418	0.7225310802459717	0.8614792227745056	0	0
419	0.7236426472663879	0.8545873761177063	0	0
420	0.7246901988983154	0.8477506637573242	0	0
421	0.7256746888160706	0.840968668460846	0	0
422	0.726597011089325	0.8342409133911133	0	0
423	0.7274581789970398	0.8275669813156128	0	0
424	0.7282590270042419	0.820946455001831	0	0
425	0.7290005087852478	0.8143788576126099	0	0
426	0.729683518409729	0.8078638315200806	0	0
427	0.7303089499473572	0.801400899887085	0	0
428	0.730877697467804	0.7949897050857544	0	0
429	0.7313905954360962	0.7886297702789307	0	0
430	0.7318485379219055	0.7823207378387451	0	0
431	0.732252299785614	0.7760621905326843	0	0
432	0.7326027750968933	0.7698537111282349	0	0
433	0.7329007983207703	0.7636948823928833	0	0
434	0.733147144317627	0.757585346698761	0	0
435	0.7333426475524902	0.7515246868133545	0	0
436	0.7334880828857422	0.7455124855041504	0	0
437	0.7335842847824097	0.73954838514328	0	0
438	0.73363196849823	0.73363196849823	0	0
439	0.73363196849823	0.7277629375457764	0	0
440	0.733585000038147	0.721940815448761	0	0
441	0.733491837978363	0.71616530418396	0	0
442	0.7333531975746155	0.7104359865188599	0	0
443	0.7331698536872864	0.704752504825592	0	0
444	0.732942521572113	0.6991145014762878	0	0
445	0.7326719164848328	0.6935215592384338	0	0
446	0.7323586940765381	0.6879733800888062	0	0
447	0.7320036292076111	0.6824696063995361	0	0
448	0.7316073775291443	0.6770098209381104	0	0
449	0.7311705946922302	0.6715937256813049	0	0
450	0.7306939959526062	0.6662209630012512	0	0
451	0.7301782369613647	0.6608911752700806	0	0
452	0.7296239137649536	0.6556040644645691	0	0
453	0.7290317416191101	0.6503592133522034	0	0
454	0.7284023761749268	0.6451563239097595	0	0
455	0.7277364134788513	0.6399950981140137	0	0
456	0.7270345091819763	0.6348751187324524	0	0
457	0.7262972593307495	0.6297961473464966	0	0
458	0.7255252599716187	0.6247577667236328	0	0
459	0.7247191071510315	0.6197596788406372	0	0
460	0.7238794565200806	0.6148015856742859	0	0
461	0.7230068445205688	0.609883189201355	0	0
462	0.7221018671989441	0.6050041317939758	0	0
463	0.7211650609970093	0.6001641154289246	0	0
464	0.7201970815658569	0.5953627824783325	0	0
465	0.7191984057426453	0.5905998945236206	0	0
466	0.718169629573822	0.5858750939369202	0	0
467	0.7171112895011902	0.5811880826950073	0	0
468	0.7160239219665527	0.5765385627746582	0	0
469	0.7149080634117126	0.5719262361526489	0	0
470	0.7137641906738281	0.5673508048057556	0	0
471	0.7125928997993469	0.5628119707107544	0	0
472	0.7113946676254272	0.5583094954490662	0	0
473	0.7101699709892273	0.5538430213928223	0	0
474	0.70891934633255	0.5494122505187988	0	0
475	0.7076432704925537	0.5450169444084167	0	0
476	0.7063422799110413	0.5406568050384521	0	0
477	0.7050167918205261	0.5363315343856812	0	0
478	0.7036672830581665	0.5320408940315247	0	0
479	0.7022942900657654	0.5277845859527588	0	0
480	0.7008982300758362	0.5235623121261597	0	0
481	0.6994795203208923	0.5193738341331482	0	0
482	0.6980386972427368	0.5152188539505005	0	0
483	0.6965761184692383	0.5110970735549927	0	0
484	0.6950922608375549	0.5070083141326904	0	0
485	0.693587601184845	0.5029522180557251	0	0
486	0.692062497138977	0.49892860651016235	0	0
487	0.6905174255371094	0.4949371814727783	0	0
488	0.6889528036117554	0.4909776747226715	0	0
489	0.6873689889907837	0.4870498478412628	0	0
490	0.6857664585113525	0.48315346240997314	0	0
491	0.6841455698013306	0.4792882204055786	0	0
492	0.6825067400932312	0.4754539132118225	0	0
493	0.6808503270149231	0.47165027260780334	0	0
494	0.6791767477989197	0.467877060174942	0	0
495	0.6774863600730896	0.4641340374946594	0	0
496	0.6757795214653015	0.46042096614837646	0	0
497	0.6740566492080688	0.45673760771751404	0	0
498	0.6723181009292603	0.45308369398117065	0	0
499	0.6705642342567444	0.4494590163230896	0	0
500	0.6687954068183899	0.4458633363246918	0	0
501	0.6670119762420654	0.44229641556739807	0	0
502	0.6652142405509949	0.4387580454349518	0	0
503	0.6634026169776917	0.4352479875087738	0	0
504	0.6615774035453796	0.43176600337028503	0	0
505	0.6597388982772827	0.42831188440322876	0	0
506	0.6578874588012695	0.4248853921890259	0	0
507	0.6560234427452087	0.4214863181114197	0	0
508	0.6541471481323242	0.41811442375183105	0	0
509	0.6522588729858398	0.4147695004940033	0	0
510	0.6503589749336243	0.4114513397216797	0	0
511	0.6484476923942566	0.4081597328186035	0	0
512	0.6465253829956055	0.4048944413661957	0	0
513	0.6445923447608948	0.40165528655052185	0	0
514	0.6426488757133484	0.39844202995300293	0	0
515	0.6406952142715454	0.3952544927597046	0	0
516	0.6387317180633545	0.3920924663543701	0	0
517	0.6367586255073547	0.3889557123184204	0	0
518	0.6347761750221252	0.38584405183792114	0	0
519	0.6327847242355347	0.382757306098938	0	0
520	0.6307845115661621	0.37969523668289185	0	0
521	0.6287757754325867	0.3766576647758484	0	0
522	0.6267588138580322	0.3736444115638733	0	0
523	0.6247339248657227	0.37065526843070984	0	0
524	0.6227012872695923	0.3676900267601013	0	0
525	0.620661199092865	0.3647485077381134	0	0
526	0.6186138987541199	0.36183053255081177	0	0
527	0.616559624671936	0.3589358925819397	0	0
528	0.6144986152648926	0.35606440901756287	0	0
529	0.6124311685562134	0.35321590304374695	0	0
530	0.6103574633598328	0.35039016604423523	0	0
531	0.6082777380943298	0.34758704900741577	0	0
532	0.6061922311782837	0.34480634331703186	0	0
533	0.6041011214256287	0.34204789996147156	0	0
534	0.6020047068595886	0.33931151032447815	0	0
535	0.5999031662940979	0.3365970253944397	0	0
536	0.5977967381477356	0.3339042365550995	0	0
537	0.595685601234436	0.3312329947948456	0	0
538	0.5935699939727783	0.32858312129974365	0	0
539	0.5914500951766968	0.32595446705818176	0	0
540	0.5893261432647705	0.3233468234539032	0	0
541	0.5871983170509338	0.320760041475296	0	0
542	0.5850667953491211	0.3181939721107483	0	0
543	0.5829318165779114	0.3156484067440033	0	0
544	0.580793559551239	0.3131232261657715	0	0
545	0.5786522030830383	0.31061825156211853	0	0
546	0.5765079259872437	0.3081333041191101	0	0
547	0.5743609070777893	0.3056682348251343	0	0
548	0.5722113847732544	0.3032228946685791	0	0
549	0.5700594782829285	0.30079710483551025	0	0
550	0.5679053664207458	0.2983907163143158	0	0
551	0.5657492280006409	0.2960035800933838	0	0
552	0.5635912418365479	0.2936355471611023	0	0
553	0.5614315867424011	0.2912864685058594	0	0
554	0.559270441532135	0.2889561653137207	0	0
555	0.5571079254150391	0.28664451837539673	0	0
556	0.5549442172050476	0.2843513488769531	0	0
557	0.552779495716095	0.28207653760910034	0	0
558	0.5506138801574707	0.27981993556022644	0	0
559	0.5484475493431091	0.2775813639163971	0	0
560	0.5462806224822998	0.27536070346832275	0	0
561	0.544113278388977	0.2731578052043915	0	0
562	0.5419456362724304	0.2709725499153137	0	0
563	0.5397778749465942	0.26880475878715515	0	0
564	0.5376101136207581	0.2666543126106262	0	0
565	0.5354424715042114	0.2645210921764374	0	0
566	0.5332751274108887	0.2624049186706543	0	0
567	0.5311081409454346	0.2603056728839874	0	0
568	0.5289417505264282	0.2582232356071472	0	0
569	0.5267760157585144	0.25615745782852173	0	0
570	0.5246110558509827	0.254108190536499	0	0
571	0.5224470496177673	0.25207531452178955	0	0
572	0.5202840566635132	0.25005871057510376	0	0
573	0.5181222558021545	0.2480582445859909	0	0
574	0.515961766242981	0.24607378244400024	0	0
575	0.5138026475906372	0.24410519003868103	0	0
576	0.5116450786590576	0.2421523481607437	0	0
577	0.509489119052887	0.24021512269973755	0	0
578	0.5073349475860596	0.23829339444637299	0	0
579	0.5051826238632202	0.23638704419136047	0	0
580	0.5030322670936584	0.23449595272541046	0	0
581	0.5008839964866638	0.2326199859380722	0	0
582	0.4987378716468811	0.23075902462005615	0	0
583	0.49659404158592224	0.22891294956207275	0	0
584	0.4944525957107544	0.22708164155483246	0	0
585	0.4923136234283447	0.22526498138904572	0	0
586	0.4901772439479828	0.22346286475658417	0	0
587	0.48804351687431335	0.22167515754699707	0	0
588	0.485912561416626	0.21990175545215607	0	0
589	0.4837844669818878	0.2181425392627716	0	0
590	0.48165932297706604	0.21639740467071533	0	0
591	0.4795372188091278	0.2146662324666977	0	0
592	0.4774182438850403	0.21294890344142914	0	0
593	0.47530248761177063	0.2112453132867813	0	0
594	0.473190039396286	0.20955535769462585	0	0
595	0.4710809588432312	0.20787891745567322	0	0
596	0.46897533535957336	0.20621588826179504	0	0
597	0.46687325835227966	0.20456616580486298	0	0
598	0.4647747874259949	0.20292963087558746	0	0
599	0.46268001198768616	0.20130619406700134	0	0
600	0.4605890214443207	0.19969575107097626	0	0
601	0.4585018754005432	0.19809818267822266	0	0
602	0.45641863346099854	0.19651339948177338	0	0
603	0.4543393850326538	0.19494129717350006	0	0
604	0.4522641897201538	0.19338177144527435	0	0
605	0.4501931369304657	0.1918347179889679	0	0
606	0.44812625646591187	0.19030004739761353	0	0
607	0.4460636377334595	0.1887776404619217	0	0
608	0.4440053403377533	0.18726742267608643	0	0
609	0.4419514238834381	0.18576928973197937	0	0
610	0.4399019777774811	0.18428313732147217	0	0
611	0.4378570318222046	0.18280887603759766	0	0
612	0.4358166456222534	0.18134640157222748	0	0
613	0.43378087878227234	0.17989562451839447	0	0
614	0.43174979090690613	0.17845645546913147	0	0
615	0.42972344160079956	0.1770288050174713	0	0
616	0.4277018904685974	0.17561256885528564	0	0
617	0.42568516731262207	0.1742076724767685	0	0
618	0.4236733615398407	0.1728140115737915	0	0
619	0.4216664731502533	0.1714314967393875	0	0
620	0.419664591550827	0.17006003856658936	0	0
621	0.4176677465438843	0.16869956254959106	0	0
622	0.4156759977340698	0.16734996438026428	0	0
623	0.41368937492370605	0.16601116955280304	0	0
624	0.41170793771743774	0.16468307375907898	0	0
625	0.40973174571990967	0.16336560249328613	0	0
626	0.4077608287334442	0.16205868124961853	0	0
627	0.40579521656036377	0.16076220571994781	0	0
628	0.4038349390029907	0.15947610139846802	0	0
629	0.40188005566596985	0.15820029377937317	0	0
630	0.3999306261539459	0.1569346934556961	0	0
631	0.39798665046691895	0.15567921102046967	0	0
632	0.3960481882095337	0.15443377196788788	0	0
633	0.39411526918411255	0.15319830179214478	0	0
634	0.3921879231929779	0.1519727110862732	0	0
635	0.39026620984077454	0.15075692534446716	0	0
636	0.38835012912750244	0.14955087006092072	0	0
637	0.3864397406578064	0.1483544558286667	0	0
638	0.3845350444316864	0.1471676230430603	0	0
639	0.38263610005378723	0.1459902822971344	0	0
640	0.3807429373264313	0.144822359085083	0	0
641	0.3788555860519409	0.14366377890110016	0	0
642	0.37697404623031616	0.14251446723937988	0	0
643	0.3750983774662018	0.1413743495941162	0	0
644	0.3732285797595978	0.14024335145950317	0	0
645	0.3713647127151489	0.1391213983297348	0	0
646	0.3695067763328552	0.13800843060016632	0	0
647	0.36765480041503906	0.13690435886383057	0	0
648	0.36580878496170044	0.13580912351608276	0	0
649	0.36396878957748413	0.13472265005111694	0	0
650	0.36213481426239014	0.13364486396312714	0	0
651	0.36030688881874084	0.13257570564746857	0	0
652	0.35848504304885864	0.13151510059833527	0	0
653	0.35666927695274353	0.13046297430992126	0	0
654	0.3548596203327179	0.1294192671775818	0	0
655	0.3530561029911041	0.12838391959667206	0	0
656	0.3512587249279022	0.12735684216022491	0	0
657	0.34946751594543457	0.12633799016475677	0	0
658	0.34768247604370117	0.12532728910446167	0	0
659	0.3459036350250244	0.12432467192411423	0	0
660	0.3441309928894043	0.12333007156848907	0	0
661	0.3423645794391632	0.12234342843294144	0	0
662	0.34060442447662354	0.12136468291282654	0	0
663	0.3388504981994629	0.120393767952919	0	0
664	0.33710283041000366	0.11943061649799347	0	0
665	0.33536145091056824	0.11847516894340515	0	0
666	0.3336263597011566	0.11752736568450928	0	0
667	0.3318975567817688	0.11658714711666107	0	0
668	0.3301750719547272	0.11565445363521576	0	0
669	0.32845890522003174	0.11472921818494797	0	0
670	0.3267490565776825	0.11381138116121292	0	0
671	0.32504555583000183	0.11290089040994644	0	0
672	0.32334840297698975	0.11199768632650375	0	0
673	0.32165759801864624	0.11110170185565948	0	0
674	0.3199731409549713	0.11021288484334946	0	0
675	0.31829506158828735	0.10933118313550949	0	0
676	0.31662335991859436	0.10845653712749481	0	0
677	0.31495803594589233	0.10758888721466064	0	0
678	0.3132990896701813	0.10672817379236221	0	0
679	0.3116465210914612	0.10587434470653534	0	0
680	0.31000033020973206	0.10502734780311584	0	0
681	0.3083605468273163	0.10418713092803955	0	0
682	0.30672717094421387	0.10335363447666168	0	0
683	0.3051001727581024	0.10252680629491806	0	0
684	0.3034795820713043	0.1017065942287445	0	0
685	0.3018653988838196	0.10089293867349625	0	0
686	0.3002576231956482	0.1000857949256897	0	0
687	0.29865625500679016	0.09928511083126068	0	0
688	0.2970612943172455	0.09849082678556442	0	0
689	0.29547274112701416	0.09770289808511734	0	0
690	0.2938905954360962	0.09692127257585526	0	0
691	0.2923148274421692	0.09614590555429459	0	0
692	0.29074546694755554	0.09537673741579056	0	0
693	0.28918251395225525	0.09461372345685959	0	0
694	0.2876259684562683	0.0938568115234375	0	0
695	0.28607580065727234	0.09310595691204071	0	0
696	0.2845320403575897	0.09236110746860504	0	0
697	0.28299468755722046	0.09162221848964691	0	0
698	0.28146371245384216	0.09088923782110214	0	0
699	0.27993911504745483	0.09016212075948715	0	0
700	0.27842089533805847	0.08944082260131836	0	0
701	0.2769090533256531	0.08872529864311218	0	0
702	0.27540358901023865	0.08801549673080444	0	0
703	0.2739044725894928	0.08731137216091156	0	0
704	0.2724117338657379	0.08661288022994995	0	0
705	0.2709253430366516	0.08591997623443604	0	0
706	0.2694453001022339	0.08523261547088623	0	0
707	0.26797160506248474	0.08455075323581696	0	0
708	0.2665042281150818	0.08387434482574463	0	0
709	0.2650431990623474	0.08320335298776627	0	0
710	0.26358848810195923	0.08253772556781769	0	0
711	0.26214009523391724	0.08187742531299591	0	0
712	0.26069799065589905	0.08122240751981735	0	0
713	0.25926217436790466	0.08057262748479843	0	0
714	0.2578326463699341	0.07992804795503616	0	0
715	0.2564094066619873	0.07928862422704697	0	0
716	0.25499242544174194	0.07865431159734726	0	0
717	0.2535817325115204	0.07802508026361465	0	0
718	0.25217726826667786	0.07740087807178497	0	0
719	0.25077906250953674	0.07678166776895523	0	0
720	0.24938708543777466	0.07616741210222244	0	0
721	0.2480013221502304	0.07555807381868362	0	0
722	0.246621772646904	0.0749536082148552	0	0
723	0.24524842202663422	0.07435397803783417	0	0
724	0.24388127028942108	0.07375914603471756	0	0
725	0.2425202876329422	0.07316907495260239	0	0
726	0.24116547405719757	0.07258372008800507	0	0
727	0.239816814661026	0.07200305163860321	0	0
728	0.2384743094444275	0.07142702490091324	0	0
729	0.23713792860507965	0.07085561007261276	0	0
730	0.23580767214298248	0.0702887624502182	0	0
731	0.2344835251569748	0.06972645223140717	0	0
732	0.23316547274589539	0.06916864216327667	0	0
733	0.23185350000858307	0.06861529499292374	0	0
734	0.23054759204387665	0.06806637346744537	0	0
735	0.22924774885177612	0.0675218403339386	0	0
736	0.2279539406299591	0.06698166579008102	0	0
737	0.2266661673784256	0.06644581258296967	0	0
738	0.2253843992948532	0.06591424345970154	0	0
739	0.22410863637924194	0.06538692861795425	0	0
740	0.2228388637304306	0.06486383080482483	0	0
741	0.221575066447258	0.06434492021799088	0	0
742	0.22031722962856293	0.06383015960454941	0	0
743	0.2190653383731842	0.06331951916217804	0	0
744	0.21781937777996063	0.06281296163797379	0	0
745	0.21657933294773102	0.06231045722961426	0	0
746	0.21534518897533417	0.06181197240948677	0	0
747	0.2141169160604477	0.061317477375268936	0	0
748	0.2128945142030716	0.06082693859934807	0	0
749	0.21167796850204468	0.06034032255411148	0	0
750	0.21046726405620575	0.059857599437236786	0	0
751	0.20926238596439362	0.059378739446401596	0	0
752	0.20806331932544708	0.058903709053993225	0	0
753	0.20687004923820496	0.058432478457689285	0	0
754	0.20568254590034485	0.05796501785516739	0	0
755	0.20450080931186676	0.05750129744410515	0	0
756	0.2033248096704483	0.057041287422180176	0	0
757	0.20215454697608948	0.056584957987070084	0	0
758	0.2009899914264679	0.056132279336452484	0	0
759	0.19983112812042236	0.05568322166800499	0	0
760	0.1986779421567917	0.05523775517940521	0	0
761	0.19753041863441467	0.05479585379362106	0	0
762	0.19638854265213013	0.054357487708330154	0	0
763	0.19525229930877686	0.0539226271212101	0	0
764	0.19412165880203247	0.053491245955228806	0	0
765	0.19299662113189697	0.05306331440806389	0	0
766	0.19187715649604797	0.05263880640268326	0	0
767	0.19076324999332428	0.052217695862054825	0	0
768	0.1896548867225647	0.0517999529838562	0	0
769	0.18855205178260803	0.0513855516910553	0	0
770	0.1874547153711319	0.050974465906620026	0	0
771	0.1863628774881363	0.050566669553518295	0	0
772	0.18527650833129883	0.05016213655471802	0	0
773	0.1841955929994583	0.0497608408331871	0	0
774	0.18312011659145355	0.049362752586603165	0	0
775	0.18205006420612335	0.04896784946322441	0	0
776	0.18098540604114532	0.04857610538601875	0	0
777	0.17992612719535828	0.0481874980032444	0	0
778	0.178872212767601	0.047801997512578964	0	0
779	0.17782364785671234	0.047419581562280655	0	0
780	0.17678041756153107	0.04704022407531738	0	0
781	0.1757424920797348	0.04666390269994736	0	0
782	0.17470985651016235	0.04629059135913849	0	0
783	0.17368249595165253	0.04592026770114899	0	0
784	0.17266039550304413	0.04555290564894676	0	0
785	0.17164354026317596	0.045188482850790024	0	0
786	0.17063190042972565	0.04482697322964668	0	0
787	0.16962546110153198	0.04446835815906525	0	0
788	0.16862420737743378	0.044112611562013626	0	0
789	0.16762810945510864	0.04375971108675003	0	0
790	0.16663716733455658	0.04340963438153267	0	0
791	0.1656513512134552	0.04306235909461975	0	0
792	0.1646706461906433	0.04271785914897919	0	0
793	0.16369502246379852	0.042376115918159485	0	0
794	0.16272446513175964	0.042037107050418854	0	0
795	0.16175895929336548	0.0417008101940155	0	0
796	0.16079849004745483	0.04136720299720764	0	0
797	0.15984304249286652	0.04103626683354378	0	0
798	0.15889258682727814	0.04070797562599182	0	0
799	0.1579471081495285	0.04038231074810028	0	0
800	0.15700659155845642	1.040059208869934	1	0
801	0.1640710085630417	1.0317387580871582	0	0
802	0.17101235687732697	1.0234848260879517	0	0
803	0.17783214151859283	1.0152969360351562	0	0
804	0.18453186750411987	1.0071746110916138	0	0
805	0.19111301004886627	0.9991171956062317	0	0
806	0.19757704436779022	0.9911242723464966	0	0
807	0.20392541587352753	0.9831953048706055	0	0
808	0.210159569978714	0.9753297567367554	0	0
809	0.21628093719482422	0.9675270915031433	0	0
810	0.22229090332984924	0.9597868919372559	0	0
811	0.22819086909294128	0.95210862159729	0	0
812	0.23398220539093018	0.9444917440414429	0	0
813	0.23966628313064575	0.9369357824325562	0	0
814	0.24524444341659546	0.9294403195381165	0	0
815	0.25071799755096436	0.9220048189163208	0	0
816	0.2560882866382599	0.914628803730011	0	0
817	0.2613566219806671	0.9073117971420288	0	0
818	0.2665242552757263	0.9000533223152161	0	0
819	0.27159249782562256	0.8928529024124146	0	0
820	0.27656257152557373	0.8857100605964661	0	0
821	0.2814357578754425	0.8786243796348572	0	0
822	0.2862132787704468	0.8715953826904297	0	0
823	0.29089632630348206	0.8646225929260254	0	0
824	0.29548612236976624	0.8577055931091309	0	0
825	0.2999838888645172	0.8508439660072327	0	0
826	0.3043907582759857	0.8440372347831726	0	0
827	0.30870792269706726	0.8372849225997925	0	0
828	0.31293654441833496	0.8305866718292236	0	0
829	0.31707775592803955	0.8239420056343079	0	0
830	0.3211326599121094	0.817350447177887	0	0
831	0.32510238885879517	0.8108116388320923	0	0
832	0.32898807525634766	0.8043251633644104	0	0
833	0.3327907621860504	0.7978905439376831	0	0
834	0.3365115523338318	0.7915074229240417	0	0
835	0.34015151858329773	0.7851753830909729	0	0
836	0.3437117040157318	0.7788940072059631	0	0
837	0.3471931517124176	0.772662878036499	0	0
838	0.35059690475463867	0.7664815783500671	0	0
839	0.3539239764213562	0.7603497505187988	0	0
840	0.35717537999153137	0.7542669773101807	0	0
841	0.360352098941803	0.7482328414916992	0	0
842	0.3634551465511322	0.7422469854354858	0	0
843	0.36648547649383545	0.7363089919090271	0	0
844	0.3694440722465515	0.7304185032844543	0	0
845	0.3723318576812744	0.7245751619338989	0	0
846	0.37514981627464294	0.7187785506248474	0	0
847	0.37789884209632874	0.7130283117294312	0	0
848	0.3805798888206482	0.7073240876197815	0	0
849	0.38319385051727295	0.7016655206680298	0	0
850	0.38574162125587463	1.6960521936416626	1	0
851	0.39622411131858826	1.6824837923049927	0	0
852	0.4065141975879669	1.669023871421814	0	0
853	0.41661426424980164	1.6556717157363892	0	0
854	0.4265267252922058	1.6424263715744019	0	0
855	0.43625393509864807	1.6292870044708252	0	0
856	0.44579818844795227	1.6162526607513428	0	0
857	0.45516180992126465	1.6033226251602173	0	0
858	0.46434709429740906	1.5904960632324219	0	0
859	0.4733562767505646	1.5777721405029297	0	0
860	0.4821915924549103	1.5651500225067139	0	0
861	0.49085524678230286	1.5526288747787476	0	0
862	0.499349445104599	1.540207862854004	0	0
863	0.5076763033866882	1.527886152267456	0	0
864	0.5158379673957825	1.5156630277633667	0	0
865	0.5238365530967712	1.5035377740859985	0	0
866	0.5316741466522217	1.4915094375610352	0	0
867	0.5393528342247009	1.4795773029327393	0	0
868	0.5468746423721313	1.4677406549453735	0	0
869	0.5542415976524353	1.4559987783432007	0	0
870	0.5614556670188904	1.4443508386611938	0	0
871	0.5685188174247742	1.4327960014343262	0	0
872	0.5754330158233643	1.42133367061615	0	0
873	0.5822002291679382	1.4099630117416382	0	0
874	0.5888223052024841	1.3986833095550537	0	0
875	0.5953012108802795	1.3874938488006592	0	0
876	0.6016387343406677	1.3763939142227173	0	0
877	0.6078367829322815	1.3653827905654907	0	0
878	0.6138971447944641	1.3544597625732422	0	0
879	0.6198216676712036	1.3436241149902344	0	0
880	0.6256120800971985	1.33287513256073	0	0
881	0.631270170211792	1.3222121000289917	0	0
882	0.6367977261543274	1.3116344213485718	0	0
883	0.6421964168548584	1.301141381263733	0	0
884	0.6474679708480835	1.2907322645187378	0	0
885	0.6526140570640564	1.2804063558578491	0	0
886	0.6576364040374756	1.2701630592346191	0	0
887	0.66253662109375	1.2600017786026	0	0
888	0.6673163175582886	1.2499217987060547	0	0
889	0.671977162361145	1.2399224042892456	0	0
890	0.6765207052230835	1.230002999305725	0	0
891	0.6809485554695129	1.2201629877090454	0	0
892	0.6852622628211975	1.2104016542434692	0	0
893	0.6894633769989014	1.2007184028625488	0	0
894	0.6935533881187439	1.1911126375198364	0	0
895	0.6975338459014893	1.1815837621688843	0	0
896	0.7014062404632568	1.172131061553955	0	0
897	0.705172061920166	1.1627540588378906	0	0
898	0.7088327407836914	1.1534520387649536	0	0
899	0.7123897075653076	1.1442244052886963	0	0
900	0.7158443927764893	2.135070562362671	1	0
901	0.7271981835365295	2.117990016937256	0	0
902	0.7383245229721069	2.101046085357666	0	0
903	0.7492262721061707	2.084237813949585	0	0
904	0.7599063515663147	2.067564010620117	0	0
905	0.7703676223754883	2.051023483276367	0	0
906	0.7806128859519958	2.0346152782440186	0	0
907	0.7906448841094971	2.018338441848755	0	0
908	0.8004664182662964	2.0021917819976807	0	0
909	0.8100802302360535	1.98617422580719	0	0
910	0.8194890022277832	1.9702848196029663	0	0
911	0.8286953568458557	1.9545224905014038	0	0
912	0.8377019762992859	1.938886284828186	0	0
913	0.8465114235877991	1.9233752489089966	0	0
914	0.8551263213157654	1.90798819065094	0	0
915	0.8635492324829102	1.8927242755889893	0	0
916	0.871782660484314	1.8775824308395386	0	0
917	0.8798290491104126	1.862561821937561	0	0
918	0.8876909017562866	1.8476613759994507	0	0
919	0.8953706622123718	1.8328801393508911	0	0
920	0.9028707146644592	1.8182170391082764	0	0
921	0.9101935029029846	1.8036713600158691	0	0
922	0.9173413515090942	1.7892420291900635	0	0
923	0.9243165850639343	1.774928092956543	0	0
924	0.9311214685440063	1.7607287168502808	0	0
925	0.9377583265304565	1.746642827987671	0	0
926	0.9442294239997864	1.732669711112976	0	0
927	0.9505369663238525	1.7188084125518799	0	0
928	0.9566831588745117	1.705057978630066	0	0
929	0.9626701474189758	1.6914174556732178	0	0
930	0.9685001373291016	1.6778861284255981	0	0
931	0.974175214767456	1.6644630432128906	0	0
932	0.9796975255012512	1.6511473655700684	0	0
933	0.9850690960884094	1.637938141822815	0	0
934	0.9902920722961426	1.624834656715393	0	0
935	0.9953684210777283	1.6118359565734863	0	0
936	0.0	1.5989413261413574	0	1
937	0.012791531160473824	1.58614981174469	0	0
938	0.025378398597240448	1.573460578918457	0	0
939	0.03776305913925171	1.5608729124069214	0	0
940	0.049947939813137054	1.5483859777450562	0	0
941	0.06193544343113899	1.5359989404678345	0	0
942	0.07372795045375824	1.5237109661102295	0	0
943	0.08532781898975372	1.5115212202072144	0	0
944	0.09673736989498138	1.4994291067123413	0	0
945	0.10795890539884567	1.487433671951294	0	0
946	0.11899470537900925	1.475534200668335	0	0
947	0.12984701991081238	1.463729977607727	0	0
948	0.14051808416843414	1.4520201683044434	0	0
949	0.15101009607315063	1.4404040575027466	0	0
950	0.16132524609565735	1.4288808107376099	0	0
951	0.1714656949043274	1.417449712753296	0	0
952	0.1814335733652115	1.406110167503357	0	0
953	0.19123098254203796	1.3948613405227661	0	0
954	0.20086002349853516	1.3837023973464966	0	0
955	0.210322767496109	1.3726327419281006	0	0
956	0.21962124109268188	1.3616516590118408	0	0
957	0.22875748574733734	1.35075843334198	0	0
958	0.23773349821567535	1.3399523496627808	0	0
959	0.2465512454509735	1.3292326927185059	0	0
960	0.2552126944065094	1.3185988664627075	0	0
961	0.2637197971343994	1.3080500364303589	0	0
962	0.272074431180954	1.2975856065750122	0	0
963	0.2802785336971283	1.2872049808502197	0	0
964	0.2883339524269104	1.2769073247909546	0	0
965	0.29624253511428833	1.266692042350769	0	0
966	0.3040061295032501	1.2565585374832153	0	0
967	0.3116265535354614	1.2465060949325562	0	0
968	0.3191055953502655	1.2365339994430542	0	0
969	0.3264450132846832	1.2266417741775513	0	0
970	0.33364659547805786	1.2168285846710205	0	0
971	0.3407120406627655	1.2070939540863037	0	0
972	0.347643107175827	1.1974371671676636	0	0
973	0.35444146394729614	1.1878576278686523	0	0
974	0.36110877990722656	1.1783547401428223	0	0
975	0.3676467537879944	1.1689279079437256	0	0
976	0.37405699491500854	1.1595765352249146	0	0
977	0.38034114241600037	1.1502999067306519	0	0
978	0.3865008056163788	1.1410975456237793	0	0
979	0.39253759384155273	1.1319687366485596	0	0
980	0.3984530568122864	1.1229130029678345	0	0
981	0.40424874424934387	1.1139297485351562	0	0
982	0.4099262058734894	1.1050182580947876	0	0
983	0.4154869318008423	1.0961780548095703	0	0
984	0.42093247175216675	1.0874086618423462	0	0
985	0.42626428604125977	1.078709363937378	0	0
986	0.43148383498191833	1.0700796842575073	0	0
987	0.43659260869026184	1.0615190267562866	0	0
988	0.4415920078754425	1.0530269145965576	0	0
989	0.4464834928512573	1.0446027517318726	0	0
990	0.45126843452453613	1.0362459421157837	0	0
991	0.45594826340675354	1.0279560089111328	0	0
992	0.460524320602417	1.0197323560714722	0	0
993	0.4649979770183563	1.0115745067596436	0	0
994	0.46937060356140137	1.0034818649291992	0	0
995	0.4736434817314148	0.9954540133476257	0	0
996	0.47781795263290405	0.9874903559684753	0	0
997	0.4818953275680542	0.9795904159545898	0	0
998	0.4858768880367279	0.971753716468811	0	0
999	0.48976391553878784	0.9639796614646912	0	0
1000	0.4935576319694519	0.9562678337097168	0	0
1001	0.49725931882858276	0.948617696762085	0	0
1002	0.5008701682090759	0.9410287737846375	0	0
1003	0.5043914318084717	0.9335005283355713	0	0
1004	0.5078243017196655	0.926032543182373	0	0
1005	0.511169970035553	0.9186242818832397	0	0
1006	0.5144296288490295	0.9112752676010132	0	0
1007	0.517604410648346	0.9039850831031799	0	0
1008	0.5206954479217529	0.896753191947937	0	0
1009	0.523703932762146	0.889579176902771	0	0
1010	0.5266309380531311	0.8824625611305237	0	0
1011	0.529477596282959	0.8754028677940369	0	0
1012	0.5322449803352356	0.8683996200561523	0	0
1013	0.5349342226982117	0.8614524006843567	0	0
1014	0.5375463962554932	0.8545607924461365	0	0
1015	0.5400825142860413	0.8477243185043335	0	0
1016	0.5425436496734619	0.8409425020217896	0	0
1017	0.5449308156967163	0.834214985370636	0	0
1018	0.5472450852394104	0.8275412917137146	0	0
1019	0.5494874715805054	0.8209209442138672	0	0
1020	0.5516589283943176	0.8143535852432251	0	0
1021	0.5537604689598083	0.8078387379646301	0	0
1022	0.5557931065559387	0.8013760447502136	0	0
1023	0.5577577948570251	0.7949650287628174	0	0
1024	0.5596554279327393	0.7886053323745728	0	0
1025	0.5614870190620422	0.7822964787483215	0	0
1026	0.5632535219192505	0.7760381102561951	0	0
1027	0.5649557709693909	0.7698298096656799	0	0
1028	0.5665947794914246	0.7636711597442627	0	0
1029	0.5681713819503784	0.7575618028640747	0	0
1030	0.5696865320205688	0.7515013217926025	0	0
1031	0.5711410641670227	0.7454892992973328	0	0
1032	0.5725358724594116	0.7395253777503967	0	0
1033	0.5738717913627625	0.7336091995239258	0	0
1034	0.5751497149467468	0.7277403473854065	0	0
1035	0.5763704180717468	0.7219184041023254	0	0
1036	0.5775347948074341	0.7161430716514587	0	0
1037	0.5786436796188354	0.710413932800293	0	0
1038	0.579697847366333	0.7047306299209595	0	0
1039	0.5806981325149536	0.6990928053855896	0	0
1040	0.5816453099250793	0.6935000419616699	0	0
1041	0.5825401544570923	0.6879520416259766	0	0
1042	0.5833834409713745	0.6824484467506409	0	0
1043	0.5841759443283081	0.6769888401031494	0	0
1044	0.5849184393882751	0.6715729236602783	0	0
1045	0.5856117010116577	0.6662003397941589	0	0
1046	0.5862563848495483	0.6608707308769226	0	0
1047	0.5868533253669739	0.6555837392807007	0	0
1048	0.5874031782150269	0.6503390669822693	0	0
1049	0.5879066586494446	0.6451363563537598	0	0
1050	0.5883644819259644	0.6399752497673035	0	0
1051	0.5887773633003235	0.6348554491996765	0	0
1052	0.5891459584236145	0.6297765970230103	0	0
1053	0.5894709825515747	0.6247383952140808	0	0
1054	0.5897531509399414	0.6197404861450195	0	0
1055	0.5899930596351624	0.6147825717926025	0	0
1056	0.5901913642883301	0.6098642945289612	0	0
1057	0.5903487205505371	0.6049853563308716	0	0
1058	0.590465784072876	0.6001454591751099	0	0
1059	0.5905432105064392	0.5953443050384521	0	0
1060	0.5905815958976746	0.5905815362930298	0	0
1061	0.5905815958976746	0.5858568549156189	0	0
1062	0.590543806552887	0.5811700224876404	0	0
1063	0.5904688239097595	0.5765206813812256	0	0
1064	0.59035724401474	0.5719085335731506	0	0
1065	0.5902096629142761	0.5673332810401917	0	0
1066	0.5900266766548157	0.5627946257591248	0	0
1067	0.5898088216781616	0.5582922697067261	0	0
1068	0.5895566940307617	0.5538259148597717	0	0
1069	0.589270830154419	0.5493953227996826	0	0
1070	0.588951826095581	0.5450001358985901	0	0
1071	0.588600218296051	0.540640115737915	0	0
1072	0.5882165431976318	0.5363150238990784	0	0
1073	0.5878013372421265	0.5320245027542114	0	0
1074	0.5873551368713379	0.5277683138847351	0	0
1075	0.5868784189224243	0.5235461592674255	0	0
1076	0.5863717794418335	0.5193578004837036	0	0
1077	0.5858356952667236	0.5152029395103455	0	0
1078	0.5852706432342529	0.511081337928772	0	0
1079	0.5846771001815796	0.5069926977157593	0	0
1080	0.5840556025505066	0.5029367804527283	0	0
1081	0.5834066271781921	0.4989132881164551	0	0
1082	0.5827306509017944	0.4949219822883606	0	0
1083	0.5820282101631165	0.49096259474754333	0	0
1084	0.5812996625900269	0.4870348870754242	0	0
1085	0.5805455446243286	0.4831386208534241	0	0
1086	0.5797662734985352	0.4792734980583191	0	0
1087	0.5789623260498047	0.47543931007385254	0	0
1088	0.5781341195106506	0.4716357886791229	0	0
1089	0.5772821307182312	0.46786269545555115	0	0
1090	0.5764067769050598	0.4641197919845581	0	0
1091	0.5755084753036499	0.4604068398475647	0	0
1092	0.5745876431465149	0.45672357082366943	0	0
1093	0.573644757270813	0.4530697762966156	0	0
1094	0.5726801753044128	0.4494452178478241	0	0
1095	0.5716943144798279	0.4458496570587158	0	0
1096	0.5706875324249268	0.44228285551071167	0	0
1097	0.5696603059768677	0.43874460458755493	0	0
1098	0.5686129927635193	0.4352346360683441	0	0
1099	0.5675459504127502	0.4317527711391449	0	0
1100	0.566459596157074	0.4282987415790558	0	0
1101	0.5653542876243591	0.42487233877182007	0	0
1102	0.5642304420471191	0.42147335410118103	0	0
1103	0.5630883574485779	0.41810157895088196	0	0
1104	0.5619284510612488	0.41475677490234375	0	0
1105	0.5607510805130005	0.4114387333393097	0	0
1106	0.5595566034317017	0.4081472158432007	0	0
1107	0.5583453178405762	0.4048820436000824	0	0
1108	0.5571176409721375	0.40164297819137573	0	0
1109	0.5558738708496094	0.39842984080314636	0	0
1110	0.5546143054962158	0.3952423930168152	0	0
1111	0.5533393025398254	0.3920804560184479	0	0
1112	0.5520492196083069	0.3889438211917877	0	0
1113	0.550744354724884	0.385832279920578	0	0
1114	0.5494250655174255	0.382745623588562	0	0
1115	0.5480916500091553	0.3796836733818054	0	0
1116	0.5467444062232971	0.3766461908817291	0	0
1117	0.545383632183075	0.3736330270767212	0	0
1118	0.5440096259117126	0.3706439733505249	0	0
1119	0.5426226854324341	0.36767882108688354	0	0
1120	0.5412231087684631	0.3647373914718628	0	0
1121	0.5398111939430237	0.3618195056915283	0	0
1122	0.5383872389793396	0.3589249551296234	0	0
1123	0.5369515419006348	0.35605356097221375	0	0
1124	0.5355043411254883	0.353205144405365	0	0
1125	0.534045934677124	0.35037949681282043	0	0
1126	0.5325766205787659	0.34757646918296814	0	0
1127	0.5310966372489929	0.3447958528995514	0	0
1128	0.5296062231063843	0.34203749895095825	0	0
1129	0.5281056761741638	0.339301198720932	0	0
1130	0.5265952348709106	0.3365868031978607	0	0
1131	0.5250751376152039	0.33389410376548767	0	0
1132	0.5235456824302673	0.3312229514122009	0	0
1133	0.5220071077346802	0.32857316732406616	0	0
1134	0.5204596519470215	0.32594457268714905	0	0
1135	0.5189035534858704	0.32333701848983765	0	0
1136	0.5173390507698059	0.32075032591819763	0	0
1137	0.5157663226127625	0.3181843161582947	0	0
1138	0.5141856670379639	0.31563884019851685	0	0
1139	0.5125972628593445	0.3131137192249298	0	0
1140	0.5110014081001282	0.31060880422592163	0	0
1141	0.5093982815742493	0.30812394618988037	0	0
1142	0.5077880620956421	0.3056589663028717	0	0
1143	0.5061710476875305	0.3032136857509613	0	0
1144	0.5045474171638489	0.3007879853248596	0	0
1145	0.5029173493385315	0.2983816862106323	0	0
1146	0.5012810826301575	0.2959946393966675	0	0
1147	0.49963879585266113	0.29362669587135315	0	0
1148	0.4979906976222992	0.291277676820755	0	0
1149	0.49633699655532837	0.2889474630355835	0	0
1150	0.494677871465683	0.2866358757019043	0	0
1151	0.49301353096961975	0.28434279561042786	0	0
1152	0.491344153881073	0.28206804394721985	0	0
1153	0.48966994881629944	0.2798115015029907	0	0
1154	0.4879910945892334	0.27757301926612854	0	0
1155	0.4863077402114868	0.27535244822502136	0	0
1156	0.4846200942993164	0.27314963936805725	0	0
1157	0.4829283356666565	0.27096444368362427	0	0
1158	0.481232613325119	0.26879674196243286	0	0
1159	0.4795331358909607	0.2666463553905487	0	0
1160	0.47783005237579346	0.26451319456100464	0	0
1161	0.47612351179122925	0.26239708065986633	0	0
1162	0.4744136929512024	0.26029789447784424	0	0
1163	0.4727007746696472	0.2582155168056488	0	0
1164	0.47098490595817566	0.2561497986316681	0	0
1165	0.46926623582839966	0.25410059094429016	0	0
1166	0.46754491329193115	0.25206777453422546	0	0
1167	0.4658210873603821	0.25005123019218445	0	0
1168	0.46409493684768677	0.24805082380771637	0	0
1169	0.46236658096313477	0.24606642127037048	0	0
1170	0.460636168718338	0.24409788846969604	0	0
1171	0.45890384912490845	0.2421451061964035	0	0
1172	0.457169771194458	0.24020794034004211	0	0
1173	0.45543408393859863	0.23828627169132233	0	0
1174	0.4536969065666199	0.2363799810409546	0	0
1175	0.4519583582878113	0.23448893427848816	0	0
1176	0.4502185881137848	0.23261302709579468	0	0
1177	0.44847774505615234	0.2307521253824234	0	0
1178	0.4467359483242035	0.22890610992908478	0	0
1179	0.4449933171272278	0.22707486152648926	0	0
1180	0.44324997067451477	0.2252582609653473	0	0
1181	0.441506028175354	0.22345618903636932	0	0
1182	0.4397616386413574	0.221668541431427	0	0
1183	0.4380168914794922	0.21989519894123077	0	0
1184	0.43627190589904785	0.2181360423564911	0	0
1185	0.43452683091163635	0.2163909524679184	0	0
1186	0.43278175592422485	0.21465982496738434	0	0
1187	0.4310367703437805	0.21294254064559937	0	0
1188	0.4292920231819153	0.21123899519443512	0	0
1189	0.4275476038455963	0.20954908430576324	0	0
1190	0.42580360174179077	0.2078726887702942	0	0
1191	0.4240601658821106	0.2062097042798996	0	0
1192	0.42231735587120056	0.2045600265264511	0	0
1193	0.4205752909183502	0.20292355120182037	0	0
1194	0.4188340902328491	0.20130015909671783	0	0
1195	0.41709381341934204	0.19968976080417633	0	0
1196	0.41535457968711853	0.1980922371149063	0	0
1197	0.41361647844314575	0.1965074986219406	0	0
1198	0.41187959909439087	0.19493544101715088	0	0
1199	0.41014403104782104	0.19337595999240875	0	0
1200	0.40840989351272583	0.19182895123958588	0	0
1201	0.40667724609375	0.1902943253517151	0	0
1202	0.4049461781978607	0.18877197802066803	0	0
1203	0.40321677923202515	0.18726180493831635	0	0
1204	0.40148913860321045	0.18576371669769287	0	0
1205	0.3997633457183838	0.18427760899066925	0	0
1206	0.39803946018218994	0.18280339241027832	0	0
1207	0.39631757140159607	0.18134096264839172	0	0
1208	0.39459776878356934	0.1798902302980423	0	0
1209	0.3928801119327545	0.17845110595226288	0	0
1210	0.3911646902561188	0.1770235002040863	0	0
1211	0.3894515633583069	0.17560730874538422	0	0
1212	0.387740820646286	0.17420245707035065	0	0
1213	0.3860325217247009	0.17280884087085724	0	0
1214	0.3843267261981964	0.17142637073993683	0	0
1215	0.3826235234737396	0.17005495727062225	0	0
1216	0.38092297315597534	0.16869451105594635	0	0
1217	0.37922513484954834	0.16734495759010315	0	0
1218	0.3775300979614258	0.1660061925649643	0	0
1219	0.37583789229393005	0.16467814147472382	0	0
1220	0.3741486072540283	0.16336071491241455	0	0
1221	0.37246230244636536	0.16205382347106934	0	0
1222	0.37077903747558594	0.1607573926448822	0	0
1223	0.36909887194633484	0.159471333026886	0	0
1224	0.36742186546325684	0.15819555521011353	0	0
1225	0.3657480478286743	0.15692998468875885	0	0
1226	0.36407750844955444	0.155674546957016	0	0
1227	0.3624102771282196	0.15442915260791779	0	0
1228	0.3607464134693146	0.15319371223449707	0	0
1229	0.35908597707748413	0.15196816623210907	0	0
1230	0.35742902755737305	0.15075242519378662	0	0
1231	0.3557756245136261	0.14954639971256256	0	0
1232	0.3541257977485657	0.14835003018379211	0	0
1233	0.35247957706451416	0.14716322720050812	0	0
1234	0.3508370518684387	0.1459859162569046	0	0
1235	0.34919825196266174	0.1448180228471756	0	0
1236	0.3475632071495056	0.14365947246551514	0	0
1237	0.3459319770336151	0.14251019060611725	0	0
1238	0.3443045914173126	0.14137010276317596	0	0
1239	0.3426811099052429	0.1402391493320465	0	0
1240	0.3410615622997284	0.13911724090576172	0	0
1241	0.3394460082054138	0.13800430297851562	0	0
1242	0.3378344774246216	0.13690027594566345	0	0
1243	0.3362269997596741	0.13580507040023804	0	0
1244	0.33462363481521606	0.1347186267375946	0	0
1245	0.33302438259124756	0.13364087045192719	0	0
1246	0.33142930269241333	0.132571741938591	0	0
1247	0.32983845472335815	0.1315111666917801	0	0
1248	0.32825183868408203	0.13045907020568848	0	0
1249	0.32666948437690735	0.1294153928756714	0	0
1250	0.3250914514064789	0.12838007509708405	0	0
1251	0.323517769575119	0.1273530274629593	0	0
1252	0.32194843888282776	0.12633420526981354	0	0
1253	0.3203835189342499	0.12532353401184082	0	0
1254	0.31882303953170776	0.12432094663381577	0	0
1255	0.3172670304775238	0.123326376080513	0	0
1256	0.315715491771698	0.12233976274728775	0	0
1257	0.3141684830188751	0.12136104702949524	0	0
1258	0.31262603402137756	0.1203901618719101	0	0
1259	0.3110881447792053	0.11942704021930695	0	0
1260	0.3095548450946808	0.11847162246704102	0	0
1261	0.30802616477012634	0.11752384901046753	0	0
1262	0.3065021336078644	0.11658366024494171	0	0
1263	0.3049827814102173	0.11565098911523819	0	0
1264	0.30346813797950745	0.11472578346729279	0	0
1265	0.30195820331573486	0.11380797624588013	0	0
1266	0.3004530072212219	0.11289751529693604	0	0
1267	0.29895254969596863	0.11199433356523514	0	0
1268	0.29745689034461975	0.11109837889671326	0	0
1269	0.2959660291671753	0.11020959168672562	0	0
1270	0.29447996616363525	0.10932791233062744	0	0
1271	0.2929987609386444	0.10845328867435455	0	0
1272	0.29152238368988037	0.10758566111326218	0	0
1273	0.2900508940219879	0.10672497749328613	0	0
1274	0.28858429193496704	0.10587117820978165	0	0
1275	0.28712257742881775	0.10502421110868454	0	0
1276	0.2856657803058624	0.10418401658535004	0	0
1277	0.28421393036842346	0.10335054248571396	0	0
1278	0.28276702761650085	0.10252373665571213	0	0
1279	0.2813250720500946	0.10170354694128036	0	0
1280	0.2798880934715271	0.10088992118835449	0	0
1281	0.2784561216831207	0.10008279979228973	0	0
1282	0.2770291268825531	0.09928213804960251	0	0
1283	0.2756071388721466	0.09848788380622864	0	0
1284	0.27419018745422363	0.09769997745752335	0	0
1285	0.2727782726287842	0.09691837430000305	0	0
1286	0.27137139439582825	0.09614302963018417	0	0
1287	0.26996955275535583	0.09537388384342194	0	0
1288	0.26857277750968933	0.09461089223623276	0	0
1289	0.26718106865882874	0.09385400265455246	0	0
1290	0.26579445600509644	0.09310317039489746	0	0
1291	0.26441293954849243	0.09235834330320358	0	0
1292	0.26303648948669434	0.09161947667598724	0	0
1293	0.2616651654243469	0.09088651835918427	0	0
1294	0.2602989375591278	0.09015942364931107	0	0
1295	0.2589378356933594	0.08943814784288406	0	0
1296	0.25758183002471924	0.08872264623641968	0	0
1297	0.2562309503555298	0.08801286667585373	0	0
1298	0.254885196685791	0.08730876445770264	0	0
1299	0.2535445988178253	0.08661029487848282	0	0
1300	0.2522091269493103	0.0859174132347107	0	0
1301	0.25087878108024597	0.08523007482290268	0	0
1302	0.2495535910129547	0.0845482349395752	0	0
1303	0.24823354184627533	0.08387184888124466	0	0
1304	0.24691864848136902	0.08320087194442749	0	0
1305	0.24560891091823578	0.0825352668762207	0	0
1306	0.2443043291568756	0.08187498152256012	0	0
1307	0.24300488829612732	0.08121997863054276	0	0
1308	0.2417106032371521	0.08057022094726562	0	0
1309	0.24042147397994995	0.07992565631866455	0	0
1310	0.23913750052452087	0.07928624749183655	0	0
1311	0.23785869777202606	0.07865195721387863	0	0
1312	0.23658505082130432	0.07802274078130722	0	0
1313	0.23531655967235565	0.07739856094121933	0	0
1314	0.23405320942401886	0.07677937299013138	0	0
1315	0.23279501497745514	0.07616513967514038	0	0
1316	0.2315419763326645	0.07555581629276276	0	0
1317	0.2302940934896469	0.07495137304067612	0	0
1318	0.2290513515472412	0.07435176521539688	0	0
1319	0.2278137505054474	0.07375694811344147	0	0
1320	0.22658129036426544	0.07316689193248749	0	0
1321	0.22535397112369537	0.07258155941963196	0	0
1322	0.22413179278373718	0.0720009058713913	0	0
1323	0.22291474044322968	0.07142490148544312	0	0
1324	0.22170282900333405	0.07085350155830383	0	0
1325	0.2204960286617279	0.07028667628765106	0	0
1326	0.21929435431957245	0.06972438097000122	0	0
1327	0.21809779107570648	0.06916658580303192	0	0
1328	0.21690633893013	0.06861325353384018	0	0
1329	0.21571999788284302	0.06806434690952301	0	0
1330	0.21453875303268433	0.06751982867717743	0	0
1331	0.21336260437965393	0.06697966903448105	0	0
1332	0.21219153702259064	0.06644383072853088	0	0
1333	0.21102555096149445	0.06591227650642395	0	0
1334	0.20986464619636536	0.06538497656583786	0	0
1335	0.20870880782604218	0.06486189365386963	0	0
1336	0.2075580358505249	0.06434299796819687	0	0
1337	0.20641231536865234	0.0638282522559166	0	0
1338	0.2052716463804245	0.06331762671470642	0	0
1339	0.20413601398468018	0.06281108409166336	0	0
1340	0.20300541818141937	0.06230859458446503	0	0
1341	0.2018798440694809	0.061810124665498734	0	0
1342	0.20075929164886475	0.06131564453244209	0	0
1343	0.19964374601840973	0.06082512065768242	0	0
1344	0.19853319227695465	0.060338519513607025	0	0
1345	0.1974276304244995	0.059855811297893524	0	0
1346	0.1963270604610443	0.05937696620821953	0	0
1347	0.19523145258426666	0.05890195071697235	0	0
1348	0.19414082169532776	0.058430735021829605	0	0
1349	0.1930551379919052	0.0579632893204689	0	0
1350	0.19197440147399902	0.057499583810567856	0	0
1351	0.190898597240448	0.05703958868980408	0	0
1352	0.18982772529125214	0.05658327043056488	0	0
1353	0.18876177072525024	0.056130602955818176	0	0
1354	0.18770071864128113	0.05568155646324158	0	0
1355	0.1866445690393448	0.055236104875802994	0	0
1356	0.18559330701828003	0.05479421466588974	0	0
1357	0.18454691767692566	0.05435585975646973	0	0
1358	0.18350538611412048	0.053921014070510864	0	0
1359	0.1824687123298645	0.053489647805690765	0	0
1360	0.18143688142299652	0.05306173115968704	0	0
1361	0.18040987849235535	0.052637238055467606	0	0
1362	0.17938770353794098	0.05221613869071007	0	0
1363	0.17837032675743103	0.05179841071367264	0	0
1364	0.1773577481508255	0.05138402432203293	0	0
1365	0.1763499528169632	0.05097295343875885	0	0
1366	0.17534694075584412	0.050565168261528015	0	0
1367	0.17434868216514587	0.05016064643859863	0	0
1368	0.17335517704486847	0.049759361892938614	0	0
1369	0.1723664104938507	0.04936128854751587	0	0
1370	0.1713823676109314	0.04896639660000801	0	0
1371	0.17040303349494934	0.04857466369867325	0	0
1372	0.16942840814590454	0.04818606749176979	0	0
1373	0.1684584766626358	0.04780057817697525	0	0
1374	0.16749320924282074	0.047418173402547836	0	0
1375	0.16653260588645935	0.04703882709145546	0	0
1376	0.16557665169239044	0.04666251689195633	0	0
1377	0.16462533175945282	0.046289216727018356	0	0
1378	0.16367864608764648	0.04591890424489975	0	0
1379	0.16273656487464905	0.04555155336856842	0	0
1380	0.1617990881204605	0.04518714174628258	0	0
1381	0.16086618602275848	0.04482564330101013	0	0
1382	0.15993785858154297	0.04446703940629959	0	0
1383	0.15901409089565277	0.044111303985118866	0	0
1384	0.1580948680639267	0.043758414685726166	0	0
1385	0.15718017518520355	0.0434083491563797	0	0
1386	0.15626999735832214	0.04306108132004738	0	0
1387	0.15536431968212128	0.04271659255027771	0	0
1388	0.15446314215660095	0.0423748604953289	0	0
1389	0.15356643497943878	0.04203586280345917	0	0
1390	0.15267418324947357	0.04169957712292671	0	0
1391	0.15178638696670532	0.041365981101989746	0	0
1392	0.15090301632881165	0.04103505238890648	0	0
1393	0.15002407133579254	0.04070677235722542	0	0
1394	0.14914953708648682	0.04038111865520477	0	0
1395	0.14827938377857208	0.04005806893110275	0	0
1396	0.14741361141204834	0.039737604558467865	0	0
1397	0.1465522050857544	0.03941970318555832	0	0
1398	0.14569514989852905	0.03910434618592262	0	0
1399	0.14484241604804993	0.038791511207818985	0	0
1400	0.14399400353431702	0.038481179624795914	0	0
1401	0.14314989745616913	0.03817332908511162	0	0
1402	0.14231008291244507	0.037867940962314606	0	0
1403	0.14147454500198364	0.037564996629953384	0	0
1404	0.14064326882362366	0.03726447746157646	0	0
1405	0.13981623947620392	0.03696636110544205	0	0
1406	0.13899344205856323	0.03667062893509865	0	0
1407	0.1381748616695404	0.03637726232409477	0	0
1408	0.13736048340797424	0.03608624264597893	0	0
1409	0.13655029237270355	0.03579755127429962	0	0
1410	0.13574427366256714	0.03551116958260536	0	0
1411	0.1349424123764038	0.035227078944444656	0	0
1412	0.13414469361305237	0.03494526073336601	0	0
1413	0.13335110247135162	0.03466570004820824	0	0
1414	0.13256162405014038	0.03438837453722954	0	0
1415	0.13177624344825745	0.03411326929926872	0	0
1416	0.13099494576454163	0.033840361982584	0	0
1417	0.13021771609783173	0.033569637686014175	0	0
1418	0.12944452464580536	0.033301081508398056	0	0
1419	0.12867537140846252	0.03303467109799385	0	0
1420	0.12791024148464203	0.032770395278930664	0	0
1421	0.12714911997318268	0.032508231699466705	0	0
1422	0.12639199197292328	0.03224816545844078	0	0
1423	0.12563884258270264	0.031990181654691696	0	0
1424	0.12488965690135956	0.03173426166176796	0	0
1425	0.12414441257715225	0.03148038685321808	0	0
1426	0.12340310215950012	0.03122854419052601	0	0
1427	0.12266570329666138	0.030978715047240257	0	0
1428	0.12193220853805542	0.03073088452219963	0	0
1429	0.12120259553194046	0.030485037714242935	0	0
1430	0.1204768568277359	0.030241157859563828	0	0
1431	0.11975497007369995	0.029999228194355965	0	0
1432	0.11903692781925201	0.029759233817458153	0	0
1433	0.1183227077126503	0.029521159827709198	0	0
1434	0.11761229485273361	0.029284991323947906	0	0
1435	0.11690567433834076	0.029050711542367935	0	0
1436	0.11620283126831055	0.02881830558180809	0	0
1437	0.11550375819206238	0.028587758541107178	0	0
1438	0.11480843275785446	0.028359057381749153	0	0
1439	0.1141168400645256	0.028132185339927673	0	0
1440	0.11342896521091461	0.027907127514481544	0	0
1441	0.11274479329586029	0.027683870866894722	0	0
1442	0.11206430941820145	0.027462400496006012	0	0
1443	0.11138749122619629	0.02724270150065422	0	0
1444	0.11071433126926422	0.027024758979678154	0	0
1445	0.11004481464624405	0.026808561757206917	0	0
1446	0.10937892645597458	0.026594093069434166	0	0
1447	0.10871664434671402	0.026381339877843857	0	0
1448	0.10805796086788177	0.026170289143919945	0	0
1449	0.10740286111831665	0.025960925966501236	0	0
1450	0.10675132274627686	0.025753239169716835	0	0
1451	0.1061033383011818	0.025547213852405548	0	0
1452	0.10545889288187027	0.02534283697605133	0	0
1453	0.1048179641366005	0.02514009363949299	0	0
1454	0.10418054461479187	0.024938972666859627	0	0
1455	0.1035466119647026	0.0247394610196352	0	0
1456	0.10291615128517151	0.024541545659303665	0	0
1457	0.10228915512561798	0.024345213547348976	0	0
1458	0.10166560113430023	0.02415045164525509	0	0
1459	0.10104548186063766	0.023957248777151108	0	0
1460	0.10042877495288849	0.02376559004187584	0	0
1461	0.0998154729604721	0.023575466126203537	0	0
1462	0.09920555353164673	0.023386862128973007	0	0
1463	0.09859900176525116	0.023199766874313354	0	0
1464	0.0979958102107048	0.023014169186353683	0	0
1465	0.09739595651626587	0.02283005602657795	0	0
1466	0.09679942578077316	0.022647416219115257	0	0
1467	0.09620621055364609	0.022466236725449562	0	0
1468	0.09561628848314285	0.02228650636970997	0	0
1469	0.09502965211868286	0.02210821397602558	0	0
1470	0.09444627910852432	0.021931348368525505	0	0
1471	0.09386616200208664	0.021755898371338844	0	0
1472	0.09328927844762802	0.021581850945949554	0	0
1473	0.09271562099456787	0.02140919677913189	0	0
1474	0.0921451672911644	0.021237922832369804	0	0
1475	0.091577909886837	0.021068019792437553	0	0
1476	0.0910138338804245	0.02089947648346424	0	0
1477	0.09045291692018509	0.020732279866933823	0	0
1478	0.08989515155553818	0.0205664224922657	0	0
1479	0.08934052288532257	0.020401891320943832	0	0
1480	0.08878901600837708	0.02023867703974247	0	0
1481	0.0882406160235405	0.020076768472790718	0	0
1482	0.08769530802965164	0.019916154444217682	0	0
1483	0.08715307712554932	0.019756825640797615	0	0
1484	0.08661390841007233	0.019598770886659622	0	0
1485	0.08607778698205948	0.019441980868577957	0	0
1486	0.08554469794034958	0.019286444410681725	0	0
1487	0.08501463383436203	0.019132152199745178	0	0
1488	0.08448757231235504	0.018979094922542572	0	0
1489	0.08396350592374802	0.01882726140320301	0	0
1490	0.08344241231679916	0.018676644191145897	0	0
1491	0.08292428404092789	0.018527230247855186	0	0
1492	0.08240910619497299	0.018379012122750282	0	0
1493	0.08189686387777328	0.018231980502605438	0	0
1494	0.08138754218816757	0.01808612421154976	0	0
1495	0.08088113367557526	0.017941435799002647	0	0
1496	0.08037761598825455	0.01779790408909321	0	0
1497	0.07987698167562485	0.017655521631240845	0	0
1498	0.07937920838594437	0.01751427724957466	0	0
1499	0.07888428866863251	0.01737416349351406	0	0


==> figures/data/ber_per_snr_diff_tap_count.txt <==
EbN0	3	5	7	9	11	13	15	17	19	21	31	41
12	0.0598894991	0.03263390064	0.02595745027	0.02345425077	0.02253199928	0.02315445058	0.02311505005	0.02348409966	0.02357069962	0.02354875021	0.02370269969	0.02407749929
13	0.0517915003	0.02362464927	0.01682234928	0.01436834969	0.01349630021	0.01379374973	0.01369384956	0.01386644971	0.01401480008	0.01409965008	0.01411855035	0.01445109956
14	0.04500909895	0.01658564992	0.01031585038	0.008038650267	0.007273599971	0.007446949836	0.007323199883	0.007353700232	0.007514200173	0.007534550037	0.007550550159	0.007814349607
15	0.03966550156	0.01165719982	0.006013600156	0.004193100147	0.003577199997	0.003614650108	0.003504350083	0.003504199907	0.003591200104	0.003653249936	0.003656300018	0.003805649932
16	0.03545995057	0.008222250268	0.003368250094	0.001991050085	0.001569199958	0.001566649997	0.00148055004	0.001460450003	0.001521000057	0.001563749975	0.001553250011	0.001651050057
17	0.0320741497	0.005896649789	0.001868600026	0.0008688999806	0.0005938499817	0.0005869499873	0.0005372500164	0.0005222500185	0.0005447500153	0.0005699999747	0.000566600007	0.000604300003
18	0.02954320051	0.00435444992	0.001030200045	0.0003682000097	0.000205999997	0.0001912000007	0.000173249995	0.0001558499935	0.000162700002	0.0001776999998	0.0001784000051	0.0001931000006
19	0.02745625004	0.003319700016	0.0005906500155	0.000162700002	6.60E-05	5.79E-05	4.72E-05	4.16E-05	4.26E-05	4.94E-05	5.05E-05	5.22E-05
20	0.02605305053	0.002608600073	0.0003722500114	7.67E-05	2.06E-05	1.61E-05	1.09E-05	7.55E-06	1.02E-05	1.09E-05	1.12E-05	1.40E-05
21	0.02484584972	0.002117400058	0.0002329999988	3.75E-05	5.40E-06	4.10E-06	2.45E-06	2.15E-06	2.65E-06	3.30E-06	2.50E-06	2.80E-06

==> figures/data/optuna_results_snr12.txt <==
BER	MAC
0.0339118503	5120
0.03408364952	8960
0.03376055136	10240
0.03348495066	11520
0.03340519965	12800
0.4998764992	1430
0.03504820168	8580
0.03423450142	10010
0.03319840133	12870
0.4998764992	1584
0.03566065058	3168
0.03413069993	4752
0.03518375009	6336
0.03275905177	9504
0.03415989876	11088
0.03303769976	14256
0.03397750109	15840
0.0362473987	3484
0.03348309919	8710
0.03283545002	10452
0.03372874856	15678
0.033442799	17420
0.4998764992	1904
0.03492625058	3808
0.0346901007	5712
0.03217279911	9520
0.03157785162	11424
0.03174224868	17136
0.4998764992	2070
0.03423329815	4140
0.03419020027	6210
0.03209155053	10350
0.0308442004	12420
0.03248335049	16560
0.03089185059	20700
0.03311254829	6720
0.03258065134	11200
0.03162385151	13440
0.03144809976	20160
0.0347070992	4828
0.03177789971	9656
0.03097029962	12070
0.03201330081	14484
0.03097769991	16898
0.03205709904	19312
0.4998764992	2592
0.03526714817	5184
0.03290525079	10368
0.4998764992	2774
0.03174944967	5548
0.03035245091	13870
0.03111680038	19418
0.03031064942	22192
0.03128220141	24966
0.4998764992	110
0.4534949958	220
0.2549462914	330
0.1494698972	440
0.200424403	550
0.1962270439	660
0.1461090446	770
0.1451397985	880
0.06993310153	990
0.2027065456	1100
0.4998764992	2960
0.03282589838	5920
0.03241920099	8880
0.03215939924	11840
0.03091770038	14800
0.03040155023	17760
0.03038419969	20720
0.03073850088	26640
0.03051799908	29600
0.4998764992	3150
0.03230160102	6300
0.03129789978	12600
0.03012049943	15750
0.03028389998	18900
0.02933269925	22050
0.02979129925	28350
0.4998764992	3344
0.03165030107	6688
0.02996654995	10032
0.0320739001	13376
0.03015685081	16720
0.03013939969	20064
0.02947754972	23408
0.03023630008	26752
0.02976725064	30096
0.03032919951	33440
0.4998764992	3542
0.03163504973	7084
0.02985874936	17710
0.02957540005	21252
0.03011965007	24794
0.03000720032	28336
0.02768694982	31878
0.02922659926	35420
0.4998764992	3744
0.03172430024	7488
0.03107915074	11232
0.02958055027	14976
0.0299530495	22464
0.02952055074	33696
0.03161355108	7900
0.03158174828	15800
0.02908189967	35550
0.02870340087	39500
0.4998764992	4160
0.03034834936	20800
0.02851955034	24960
0.02816629969	37440
0.03091615066	8748
0.02998534963	17496
0.02904015034	21870
0.02868255042	26244
0.02848289907	34992
0.02757520042	39366
0.4998764992	4592
0.0313417986	9184
0.03106280044	13776
0.02816174924	32144
0.02829054929	36736
0.02831909992	45920
0.4998764992	4814
0.02955890074	19256
0.02948609926	24070
0.02836550027	28884
0.02797734924	33698
0.02785109915	38512
0.02704609931	43326
0.4998764992	224
0.04078784958	672
0.04792419821	896
0.04133284837	1344
0.04140890017	1568
0.045011051	1792
0.05079045147	2016
0.04024425149	2240
0.4998764992	5040
0.02970439941	10080
0.03026390076	15120
0.02909770049	20160
0.02841559984	25200
0.02786454931	30240
0.02798374929	35280
0.02691490017	40320
0.02745864913	45360
0.02716010064	50400
0.4998764992	5270
0.02868104912	21080
0.02752064914	52700
0.4998764992	5504
0.03018005006	11008
0.02901900001	22016
0.0286483001	27520
0.02834380046	33024
0.0265106	44032
0.02712335065	49536
0.02631325088	55040
0.02965264954	11484
0.02756284922	34452
0.02738725021	40194
0.02709594928	45936
0.02680345066	57420
0.02867360041	23936
0.02766440064	29920
0.0278130006	47872
0.02614545077	53856
0.4998764992	6230
0.02946284972	12460
0.02830670029	18690
0.02761779912	24920
0.02677595057	31150
0.02692339942	49840
0.02659164928	56070
0.02692504972	62300
0.4998764992	6480
0.02886000089	19440
0.02695270069	25920
0.02742595039	32400
0.02695355006	38880
0.02590020001	51840
0.02723689936	58320
0.0289808996	20202
0.02823700011	26936
0.02643984929	33670
0.02572680078	47138
0.02612170018	60606
0.02632495016	67340
0.4998764992	6992
0.02916654944	20976
0.02859159932	27968
0.02684620023	34960
0.02557970025	41952
0.02574189939	48944
0.02552545071	55936
0.02646715008	62928
0.02666169964	69920
0.4998764992	7254
0.02929594927	14508
0.02920855023	21762
0.02801034972	29016
0.02598010004	43524
0.02667954937	50778
0.02621874958	58032
0.4998764992	342
0.03921129927	684
0.04302499816	1026
0.04035320133	1710
0.03989624977	2736
0.04128479958	3078
0.04144224897	3420
0.4998764992	7520
0.02909135073	22560
0.0281840004	30080
0.02540395036	37600
0.02568260022	45120
0.0261381492	52640
0.4998764992	7790
0.02781599946	23370
0.02791154943	31160
0.02614294924	38950
0.02540674992	54530
0.02538765036	62320
0.02503990009	70110
0.4998764992	8064
0.02947789989	16128
0.02795195021	24192
0.02524974942	56448
0.02502069995	64512
0.02650400065	80640
0.4998764992	8342
0.02685360052	33368
0.02589814924	41710
0.02489094995	50052
0.02547460049	58394
0.02554930001	75078
0.4998764992	8624
0.02788395062	25872
0.02700120024	34496
0.02559814975	43120
0.0252590999	51744
0.02572759986	60368
0.02536365017	68992
0.02552640066	77616
0.02567690052	86240
0.02808674984	17820
0.02480274998	71280
0.02541879937	80190
0.4998764992	9200
0.02683514915	27600
0.02604449913	36800
0.02532319911	64400
0.4998764992	9494
0.02847654931	18988
0.02699759975	28482
0.0259662997	37976
0.02494004928	47470
0.02460579947	56964
0.0248390995	66458
0.02442960069	75952
0.02456415072	85446
0.02517789975	94940
0.4998764992	9792
0.02781170048	19584
0.02709309943	29376
0.0261962004	39168
0.02540769987	58752
0.02473130077	78336
0.02532999963	88128
0.02560020052	97920
0.4998764992	10094
0.02702029981	20188
0.02561694942	40376
0.0257923007	70658
0.02517640032	80752
0.02651054971	90846
0.02473774925	100940
0.4998764992	464
0.03915835172	928
0.04207149893	1392
0.04020944983	1856
0.03999590129	2784
0.04060985148	4176
0.04066335037	4640
0.02739709988	20800
0.02696109936	31200
0.02659640089	41600
0.02517689951	62400
0.02490120009	72800
0.0256300997	42840
0.02476329915	74970
0.02510515042	85680
0.02465270087	107100
0.4998764992	11024
0.0273200497	33072
0.02601614967	44096
0.02478284948	55120
0.02481224947	66144
0.02445914969	88192
0.02697519958	34026
0.02511440031	45368
0.02471004985	56710
0.02541955002	68052
0.02486125007	90736
0.02481815033	102078
0.02439489961	113420
0.4998764992	11664
0.02733395062	23328
0.02699049935	34992
0.02555329911	46656
0.02409435064	58320
0.02407784946	81648
0.02451949939	93312
0.02434889972	104976
0.02469114959	116640
0.4998764992	11990
0.02702430077	23980
0.0268887002	35970
0.02545125037	47960
0.02457585	59950
0.02429034933	71940
0.02456549928	83930
0.02473804913	95920
0.02451645024	107910
0.02445520088	119900
0.4998764992	12320
0.02685545012	24640
0.02638264932	36960
0.02576420084	49280
0.0238086991	61600
0.02436899953	73920
0.02355170064	86240
0.02431220002	110880
0.02475564927	123200
0.02670924924	25308
0.02605674975	37962
0.02534200065	50616
0.02401760034	63270
0.02424390055	88578
0.02435795031	101232
0.02433829941	113886
0.02464359999	126540
0.0244222004	64960
0.0241775997	90944
0.02432784997	116928
0.02490960062	129920
0.4998764992	13334
0.02735704929	26668
0.02610429935	40002
0.02504329942	53336
0.02452949993	106672
0.02433284931	133340
0.4998764992	590
0.03978490084	1180
0.03935524821	1770
0.03919254988	2360
0.04193935171	2950
0.03807190061	4130
0.03877490014	5310
0.03652150184	5900
0.4998764992	13680
0.02670454979	41040
0.02497659996	54720
0.02392219938	68400
0.02410179935	82080
0.02476295084	109440
0.02591270022	28060
0.02572635002	42090
0.0241117496	84180
0.02341675013	112240
0.02467989922	126270
0.02469890006	140300
0.02629620023	43152
0.02496935055	57536
0.02418835089	71920
0.02384074964	86304
0.02482539974	143840
0.02539080009	58968
0.02408855036	73710
0.02362054959	88452
0.02422644943	132678
0.02413374931	147420
0.4998764992	15104
0.02582320012	30208
0.02409275062	90624
0.02433110029	135936
0.02367350087	151040
0.4998764992	15470
0.02723300084	30940
0.02561465092	61880
0.02395034954	77350
0.02419340052	92820
0.02397675067	108290
0.02445250005	123760
0.02591004968	31680
0.02543294989	47520
0.02345374972	95040
0.02511185035	32428
0.02552014962	48642
0.02313390002	113498
0.02377030067	129712
0.02402340062	162140
0.4998764992	16592
0.02584280074	33184
0.02508479916	66368
0.02387359925	99552
0.02403599955	116144
0.02357414924	132736
0.02364410087	149328
0.4998764992	16974
0.02501560003	33948
0.02380934916	84870
0.02385335043	101844
0.02365745045	118818
0.02402409911	152766
0.02387150005	169740
0.4998764992	720
0.0381285511	1440
0.04015329853	3600
0.03932150081	4320
0.0368061997	5040
0.03764180094	5760
0.03775645047	7200
0.4998764992	17360
0.02635275014	34720
0.02538640052	52080
0.02479059994	69440
0.02351525053	86800
0.02351650037	104160
0.02342749946	121520
0.02411139943	156240
0.4998764992	17750
0.0252901502	35500
0.0243746005	71000
0.0238195993	142000
0.02500659972	36288
0.02572740056	54432
0.0235802494	90720
0.02337725088	127008
0.02407814935	145152
0.0244242996	181440
0.0250857491	37084
0.02498085052	55626
0.0242196992	74168
0.02398570068	148336
0.4998764992	18944
0.0256392993	37888
0.02506705001	56832
0.02462979965	75776
0.02325230092	94720
0.02348940074	113664
0.02326389961	151552
0.02368029952	170496
0.0233517997	189440
0.4998764992	19350
0.02577679977	38700
0.02514744923	58050
0.02321135066	96750
0.02391929924	135450
0.02346185036	174150
0.02361940034	193500
0.4998764992	19760
0.0253010001	39520
0.02509474941	59280
0.02433604933	79040
0.02345810086	98800
0.0236676503	118560
0.02352380008	138320
0.02318649925	158080
0.02359524928	177840
0.02366204932	197600
0.4998764992	20174
0.02406054921	80696
0.02347224951	161392
0.02324135043	181566
0.02363754995	201740
0.4998764992	20592
0.02478690073	41184
0.02331905067	164736
0.02337759919	185328
0.02346904948	205920
0.02382785082	84056
0.02345165052	105070
0.02336714976	147098
0.02350609936	168112
0.02316004969	189126
0.02353329957	210140
0.4998764992	854
0.04023114964	1708
0.03841770068	2562
0.03797059879	3416
0.03634089977	4270
0.03634570166	6832
0.03803420067	7686
0.4998764992	21440
0.02423414961	85760
0.02368994989	128640
0.0231340006	150080
0.02319164947	171520
0.02346239984	214400
0.4998764992	992
0.03784190118	1984
0.03995760158	2976
0.03744250163	3968
0.03611040115	5952
0.0359114483	7936
0.03436399996	8928
0.03495239839	9920
0.4998764992	1134
0.03811179847	2268
0.03617839888	3402
0.03556130081	5670
0.03508285061	6804
0.03496820107	7938
0.03569884971	11340

==> figures/data/optuna_results_snr16.txt <==
BER	MAC
0.005825100001	5120
0.005841250066	8960
0.005480899941	10240
0.005241650157	11520
0.005198900122	12800
0.4998630583	1430
0.006180149969	8580
0.005539599806	10010
0.005185499787	12870
0.4998630583	1584
0.006902900059	3168
0.005988799967	4752
0.006326749921	6336
0.004817150068	9504
0.006147350185	11088
0.005308549851	14256
0.00599764986	15840
0.007306649815	3484
0.005437550135	8710
0.005304549821	10452
0.005521750078	15678
0.005152400117	17420
0.4998630583	1904
0.006659150124	3808
0.006058049854	5712
0.004619699903	9520
0.004092600197	11424
0.00457530003	17136
0.4998630583	2070
0.005917999893	4140
0.005646899808	6210
0.004509299994	10350
0.004133049864	12420
0.005046450067	16560
0.003870249959	20700
0.005065349862	6720
0.004784800112	11200
0.004063799977	13440
0.004402399994	20160
0.006418699864	4828
0.004459950142	9656
0.003956099972	12070
0.004710549954	14484
0.004027199931	16898
0.004724849947	19312
0.4998630583	2592
0.006748700049	5184
0.005058450159	10368
0.4998630583	2774
0.004542349838	5548
0.003678649897	13870
0.004329199903	19418
0.003706949996	22192
0.004214799963	24966
0.4998630583	110
0.4532473087	220
0.2458816469	330
0.1361663491	440
0.1853099018	550
0.1778334975	660
0.1314496994	770
0.130935207	880
0.03224714845	990
0.188082695	1100
0.4998630583	2960
0.004960650112	5920
0.004864749964	8880
0.004653799813	11840
0.004086350091	14800
0.00379680004	17760
0.003930650186	20720
0.003694900079	26640
0.003810500028	29600
0.4998630583	3150
0.004874450155	6300
0.004213850014	12600
0.003608400002	15750
0.003692650003	18900
0.003444049973	22050
0.003533350071	28350
0.4998630583	3344
0.004527749959	6688
0.003586150007	10032
0.004633599892	13376
0.003630500054	16720
0.003617550014	20064
0.003488200018	23408
0.003622449934	26752
0.003591299988	30096
0.003645250108	33440
0.4998630583	3542
0.004527550191	7084
0.003548000008	17710
0.003499350045	21252
0.003535300028	24794
0.003596500028	28336
0.002696450101	31878
0.00322679989	35420
0.4998630583	3744
0.004577300046	7488
0.004011500161	11232
0.003416449996	14976
0.003573250026	22464
0.003386599943	33696
0.004360899795	7900
0.004434300121	15800
0.003142749891	35550
0.003111100057	39500
0.4998630583	4160
0.003824499901	20800
0.002971549984	24960
0.002990949899	37440
0.004112500232	8748
0.003611800028	17496
0.003181299893	21870
0.003076649969	26244
0.00298040011	34992
0.002671200084	39366
0.4998630583	4592
0.00425495021	9184
0.004269999918	13776
0.002986999927	32144
0.002835249994	36736
0.002990650013	45920
0.4998630583	4814
0.003456949955	19256
0.003356250003	24070
0.002900999971	28884
0.002908499911	33698
0.002774550114	38512
0.002527849982	43326
0.4998630583	224
0.01073785033	672
0.01887485012	896
0.01090729982	1344
0.01131014992	1568
0.0143934004	1792
0.01430195011	2016
0.01069334988	2240
0.4998630583	5040
0.003387900069	10080
0.003779449966	15120
0.003308800049	20160
0.003116300097	25200
0.002824699972	30240
0.002892599907	35280
0.002464799909	40320
0.002495700028	45360
0.002495849971	50400
0.4998630583	5270
0.003222200088	21080
0.002721600002	52700
0.4998630583	5504
0.003814199939	11008
0.003272349946	22016
0.003017150098	27520
0.00298999995	33024
0.002450749977	44032
0.002665250096	49536
0.00229834998	55040
0.003609099891	11484
0.002708649961	34452
0.002663299907	40194
0.002500700066	45936
0.002432599897	57420
0.003161299974	23936
0.002714900067	29920
0.002711100038	47872
0.002218399895	53856
0.4998630583	6230
0.00345025002	12460
0.002905499889	18690
0.002799199894	24920
0.002496750094	31150
0.00245140004	49840
0.002405700041	56070
0.002335299971	62300
0.4998630583	6480
0.003118700115	19440
0.002513749991	25920
0.002666450106	32400
0.0025357001	38880
0.002117099939	51840
0.002574050101	58320
0.003241400002	20202
0.002905549947	26936
0.002371150069	33670
0.002081499901	47138
0.002222900046	60606
0.002228650032	67340
0.4998630583	6992
0.003275749972	20976
0.003144799965	27968
0.002472450025	34960
0.002135599963	41952
0.002032499993	48944
0.002115549985	55936
0.002346750116	62928
0.002298800042	69920
0.4998630583	7254
0.003533199895	14508
0.003202849999	21762
0.002747500082	29016
0.0022016	43524
0.00241960003	50778
0.002277699998	58032
0.4998630583	342
0.01007764973	684
0.01272320002	1026
0.01091464981	1710
0.01046819985	2736
0.01190964971	3078
0.01251840033	3420
0.4998630583	7520
0.003265799955	22560
0.002994450042	30080
0.0021404	37600
0.002205349971	45120
0.002254550112	52640
0.4998630583	7790
0.0027006499	23370
0.002903199987	31160
0.002263949951	38950
0.002027299954	54530
0.002035100013	62320
0.001943949959	70110
0.4998630583	8064
0.003470000112	16128
0.002736000111	24192
0.001985349925	56448
0.001918400056	64512
0.002245899988	80640
0.4998630583	8342
0.002542200033	33368
0.002262199996	41710
0.001870949985	50052
0.002123899991	58394
0.002000950044	75078
0.4998630583	8624
0.002855699975	25872
0.002462700009	34496
0.002067449968	43120
0.002044100082	51744
0.002208400052	60368
0.00204130006	68992
0.001986250049	77616
0.002049549948	86240
0.002955849981	17820
0.001837249962	71280
0.001948949997	80190
0.4998630583	9200
0.002455200069	27600
0.002130649984	36800
0.001946449978	64400
0.4998630583	9494
0.003102499992	18988
0.002481349977	28482
0.002217350062	37976
0.001990000019	47470
0.00181175	56964
0.001857449999	66458
0.001796550001	75952
0.001798999961	85446
0.001934550004	94940
0.4998630583	9792
0.00290594995	19584
0.002551099984	29376
0.002201699885	39168
0.002053299919	58752
0.001848799991	78336
0.002057750011	88128
0.002008500043	97920
0.4998630583	10094
0.002652949886	20188
0.002154699992	40376
0.002070849994	70658
0.001958749956	80752
0.002270200057	90846
0.001853149966	100940
0.4998630583	464
0.01013080031	928
0.01184044965	1392
0.01076400001	1856
0.01120209973	2784
0.01055825036	4176
0.01145504974	4640
0.002667250112	20800
0.002438799944	31200
0.002450000029	41600
0.001999350032	62400
0.001850449946	72800
0.002103500068	42840
0.001870649983	74970
0.001885049976	85680
0.001807000022	107100
0.4998630583	11024
0.002625349909	33072
0.002272200072	44096
0.001861899975	55120
0.001860899967	66144
0.001777749974	88192
0.00246410002	34026
0.002002200112	45368
0.001870449982	56710
0.002044050023	68052
0.001827599946	90736
0.001777949976	102078
0.001713949954	113420
0.4998630583	11664
0.002773350105	23328
0.002387450077	34992
0.002162750112	46656
0.001715500024	58320
0.001677050022	81648
0.00179140002	93312
0.001754050027	104976
0.001806200016	116640
0.4998630583	11990
0.002550400095	23980
0.002444149926	35970
0.00202949997	47960
0.001794500044	59950
0.001725950046	71940
0.001791549963	83930
0.001848150045	95920
0.001768799964	107910
0.00174029998	119900
0.4998630583	12320
0.002360949991	24640
0.002307499992	36960
0.002202400006	49280
0.001661550021	61600
0.001755199977	73920
0.001624549972	86240
0.001769199967	110880
0.001845450024	123200
0.00259779999	25308
0.002202250063	37962
0.001980250003	50616
0.001681599999	63270
0.001745149959	88578
0.001711699995	101232
0.001803199993	113886
0.001756099984	126540
0.001782150008	64960
0.001718300045	90944
0.001741350046	116928
0.001857349998	129920
0.4998630583	13334
0.002750050044	26668
0.002254350111	40002
0.002009599935	53336
0.001798850019	106672
0.001696899999	133340
0.4998630583	590
0.01058795024	1180
0.009099249728	1770
0.01012019999	2360
0.0101081999	2950
0.009274849668	4130
0.009876050055	5310
0.007255049888	5900
0.4998630583	13680
0.002390499925	41040
0.001915200031	54720
0.001707699965	68400
0.001742250053	82080
0.001818299992	109440
0.002125849947	28060
0.002161449986	42090
0.001661350019	84180
0.001572050038	112240
0.001840000041	126270
0.001791900024	140300
0.002274150029	43152
0.001917749993	57536
0.001732300036	71920
0.001631399966	86304
0.001771799987	143840
0.002027699957	58968
0.001699400018	73710
0.001652200008	88452
0.001622349955	132678
0.001699949964	147420
0.4998630583	15104
0.002256349893	30208
0.001661299961	90624
0.001684300019	135936
0.001588099985	151040
0.4998630583	15470
0.002589049982	30940
0.002112699905	61880
0.001656349981	77350
0.001684700022	92820
0.001664099982	108290
0.00175159995	123760
0.0022801999	31680
0.002011799952	47520
0.001553199952	95040
0.001996000065	32428
0.002061899984	48642
0.00149429997	113498
0.001585350023	129712
0.001630299957	162140
0.4998630583	16592
0.002268200042	33184
0.00199889997	66368
0.001607449958	99552
0.001629450009	116144
0.001529049943	132736
0.001595949987	149328
0.4998630583	16974
0.001973049948	33948
0.001590600004	84870
0.001574900001	101844
0.001557199983	118818
0.001609849976	152766
0.001594100031	169740
0.4998630583	720
0.009028250352	1440
0.01132564992	3600
0.01038425043	4320
0.008048149757	5040
0.008135249838	5760
0.008533399552	7200
0.4998630583	17360
0.0023370001	34720
0.002075450029	52080
0.001900949981	69440
0.001582049998	86800
0.001567999949	104160
0.001535849995	121520
0.001655300031	156240
0.4998630583	17750
0.00204765005	35500
0.001801999984	71000
0.001578900032	142000
0.002030049916	36288
0.002107050037	54432
0.001512899995	90720
0.001500200015	127008
0.001681050053	145152
0.001724850037	181440
0.001933249994	37084
0.001898749964	55626
0.001738599967	74168
0.001634899992	148336
0.4998630583	18944
0.002168500097	37888
0.001979399938	56832
0.001797950012	75776
0.001521499944	94720
0.001561100013	113664
0.001515549957	151552
0.001552499947	170496
0.001457649982	189440
0.4998630583	19350
0.002176299924	38700
0.002045250032	58050
0.001524550025	96750
0.001611000043	135450
0.001481250045	174150
0.001516649965	193500
0.4998630583	19760
0.002079749946	39520
0.001959499903	59280
0.001761600026	79040
0.001575049944	98800
0.001572850044	118560
0.001533249975	138320
0.001477299957	158080
0.001503849984	177840
0.001560900011	197600
0.4998630583	20174
0.001694850042	80696
0.001534800045	161392
0.001496799989	181566
0.00159660005	201740
0.4998630583	20592
0.001905850018	41184
0.001469900017	164736
0.001467949944	185328
0.001538350014	205920
0.001621749951	84056
0.001555950032	105070
0.001544849947	147098
0.00152020005	168112
0.001458449988	189126
0.001511950046	210140
0.4998630583	854
0.01159439981	1708
0.008876049891	2562
0.008885299787	3416
0.007255449891	4270
0.007213950157	6832
0.00833875034	7686
0.4998630583	21440
0.001732249977	85760
0.001537099946	128640
0.001439500018	150080
0.00145109999	171520
0.001480299979	214400
0.4998630583	992
0.008794049732	1984
0.01103209984	2976
0.007370550185	3968
0.007580350153	5952
0.006978250109	7936
0.0057812999	8928
0.006007750053	9920
0.4998630583	1134
0.009128499776	2268
0.007214900106	3402
0.006586750038	5670
0.006440400146	6804
0.006754649803	7938
0.007227300201	11340

==> figures/data/optuna_results_snr21.txt <==
BER	MAC
0.0002708999964	5120
0.0002643500047	8960
0.0002239000023	10240
0.0001974500046	11520
0.0001718499989	12800
0.4999718964	1430
0.0002864999988	8580
0.0001958000066	10010
0.0001762500033	12870
0.4999718964	1584
0.0005315999733	3168
0.0002729000116	4752
0.0003234999895	6336
0.0001346500067	9504
0.0003813999938	11088
0.0002205000055	14256
0.0003652499872	15840
0.0005792999873	3484
0.0002316500031	8710
0.0002081999992	10452
0.0002241500042	15678
0.0001710499928	17420
0.4999718964	1904
0.0004883499932	3808
0.0003212500014	5712
0.0001305500045	9520
7.01E-05	11424
0.0001441500062	17136
0.4999718964	2070
0.0002680000034	4140
0.0002661499893	6210
0.0001046999969	10350
9.77E-05	12420
0.0001978999935	16560
6.49E-05	20700
0.000169299994	6720
0.0001328999933	11200
8.69E-05	13440
0.0001367999939	20160
0.0003692499886	4828
0.0001165499998	9656
7.29E-05	12070
0.0001383000053	14484
7.98E-05	16898
0.0001306000049	19312
0.4999718964	2592
0.0005083499709	5184
0.0001835000003	10368
0.4999718964	2774
0.0001259499986	5548
4.96E-05	13870
0.000110449997	19418
5.53E-05	22192
0.0001005000013	24966
0.4999718964	110
0.4542183578	220
0.2408577949	330
0.1305623055	440
0.1789768487	550
0.1674223989	660
0.1269523948	770
0.1267084479	880
0.0135102002	990
0.1822292507	1100
0.4999718964	2960
0.0001347999932	5920
0.000144250007	8880
0.0001385999931	11840
8.58E-05	14800
6.05E-05	17760
9.70E-05	20720
4.51E-05	26640
6.35E-05	29600
0.4999718964	3150
0.000164750003	6300
8.88E-05	12600
5.33E-05	15750
5.99E-05	18900
5.20E-05	22050
5.23E-05	28350
0.4999718964	3344
0.0001257499971	6688
4.78E-05	10032
0.0001552000031	13376
5.68E-05	16720
5.14E-05	20064
5.52E-05	23408
4.82E-05	26752
5.08E-05	30096
4.47E-05	33440
0.4999718964	3542
0.0001140500026	7084
4.95E-05	17710
4.45E-05	21252
4.56E-05	24794
5.81E-05	28336
2.43E-05	31878
3.35E-05	35420
0.4999718964	3744
0.0001473000011	7488
7.16E-05	11232
4.32E-05	14976
5.33E-05	22464
4.10E-05	33696
0.000100600002	7900
0.0001189500035	15800
2.69E-05	35550
3.08E-05	39500
0.4999718964	4160
5.67E-05	20800
3.18E-05	24960
2.62E-05	37440
9.82E-05	8748
5.14E-05	17496
3.04E-05	21870
3.02E-05	26244
2.92E-05	34992
2.71E-05	39366
0.4999718964	4592
8.70E-05	9184
9.23E-05	13776
2.82E-05	32144
2.80E-05	36736
2.73E-05	45920
0.4999718964	4814
5.11E-05	19256
3.61E-05	24070
2.90E-05	28884
3.04E-05	33698
2.40E-05	38512
1.66E-05	43326
0.4999718964	224
0.001905550016	672
0.009709499776	896
0.002066249959	1344
0.002261250047	1568
0.003590000095	1792
0.00272400002	2016
0.002046599984	2240
0.4999718964	5040
4.07E-05	10080
6.23E-05	15120
4.00E-05	20160
3.09E-05	25200
2.37E-05	30240
2.71E-05	35280
1.81E-05	40320
1.43E-05	45360
1.87E-05	50400
0.4999718964	5270
4.14E-05	21080
1.97E-05	52700
0.4999718964	5504
6.63E-05	11008
3.52E-05	22016
2.36E-05	27520
2.78E-05	33024
1.93E-05	44032
2.05E-05	49536
1.12E-05	55040
6.42E-05	11484
2.02E-05	34452
2.22E-05	40194
1.83E-05	45936
1.56E-05	57420
3.68E-05	23936
1.90E-05	29920
1.83E-05	47872
1.19E-05	53856
0.4999718964	6230
4.39E-05	12460
3.28E-05	18690
2.52E-05	24920
1.76E-05	31150
1.55E-05	49840
1.93E-05	56070
1.36E-05	62300
0.4999718964	6480
3.38E-05	19440
1.61E-05	25920
2.33E-05	32400
1.83E-05	38880
8.10E-06	51840
1.83E-05	58320
4.24E-05	20202
2.61E-05	26936
1.50E-05	33670
9.50E-06	47138
1.15E-05	60606
8.70E-06	67340
0.4999718964	6992
4.04E-05	20976
4.13E-05	27968
1.78E-05	34960
1.27E-05	41952
7.85E-06	48944
1.08E-05	55936
1.55E-05	62928
8.95E-06	69920
0.4999718964	7254
5.90E-05	14508
3.06E-05	21762
2.24E-05	29016
1.07E-05	43524
1.39E-05	50778
1.25E-05	58032
0.4999718964	342
0.001779300044	684
0.00292150001	1026
0.002087150002	1710
0.001863250043	2736
0.002531900071	3078
0.003054349916	3420
0.4999718964	7520
3.36E-05	22560
3.47E-05	30080
9.75E-06	37600
1.03E-05	45120
8.65E-06	52640
0.4999718964	7790
1.94E-05	23370
2.90E-05	31160
1.40E-05	38950
7.95E-06	54530
7.35E-06	62320
6.60E-06	70110
0.4999718964	8064
4.98E-05	16128
2.24E-05	24192
8.05E-06	56448
7.70E-06	64512
1.01E-05	80640
0.4999718964	8342
2.14E-05	33368
1.16E-05	41710
5.95E-06	50052
7.80E-06	58394
8.00E-06	75078
0.4999718964	8624
2.28E-05	25872
1.66E-05	34496
9.70E-06	43120
8.15E-06	51744
9.90E-06	60368
1.00E-05	68992
8.55E-06	77616
7.35E-06	86240
2.93E-05	17820
6.20E-06	71280
6.30E-06	80190
0.4999718964	9200
1.39E-05	27600
9.20E-06	36800
6.50E-06	64400
0.4999718964	9494
3.43E-05	18988
1.75E-05	28482
1.20E-05	37976
8.15E-06	47470
4.90E-06	56964
5.35E-06	66458
4.40E-06	75952
4.75E-06	85446
7.10E-06	94940
0.4999718964	9792
2.64E-05	19584
1.69E-05	29376
1.03E-05	39168
8.35E-06	58752
6.40E-06	78336
8.75E-06	88128
7.65E-06	97920
0.4999718964	10094
2.50E-05	20188
7.55E-06	40376
7.85E-06	70658
6.70E-06	80752
9.30E-06	90846
6.30E-06	100940
0.4999718964	464
0.001789000002	928
0.002543800045	1392
0.002144549973	1856
0.002703550039	2784
0.001721499953	4176
0.002400150057	4640
2.04E-05	20800
1.40E-05	31200
1.58E-05	41600
9.70E-06	62400
6.25E-06	72800
8.30E-06	42840
6.30E-06	74970
6.20E-06	85680
6.25E-06	107100
0.4999718964	11024
2.02E-05	33072
1.09E-05	44096
6.70E-06	55120
6.45E-06	66144
5.30E-06	88192
1.92E-05	34026
8.50E-06	45368
4.70E-06	56710
6.45E-06	68052
5.25E-06	90736
3.55E-06	102078
3.95E-06	113420
0.4999718964	11664
2.42E-05	23328
1.21E-05	34992
9.60E-06	46656
5.10E-06	58320
4.30E-06	81648
4.85E-06	93312
3.95E-06	104976
4.65E-06	116640
0.4999718964	11990
1.73E-05	23980
1.27E-05	35970
5.95E-06	47960
4.10E-06	59950
3.60E-06	71940
6.00E-06	83930
6.95E-06	95920
3.65E-06	107910
5.30E-06	119900
0.4999718964	12320
1.12E-05	24640
1.08E-05	36960
1.05E-05	49280
3.20E-06	61600
5.40E-06	73920
4.85E-06	86240
6.20E-06	110880
6.10E-06	123200
2.11E-05	25308
1.14E-05	37962
7.45E-06	50616
5.05E-06	63270
4.00E-06	88578
4.80E-06	101232
5.00E-06	113886
4.00E-06	126540
6.10E-06	64960
4.10E-06	90944
4.60E-06	116928
5.35E-06	129920
0.4999718964	13334
2.19E-05	26668
1.12E-05	40002
7.15E-06	53336
6.30E-06	106672
3.95E-06	133340
0.4999718964	590
0.001960149966	1180
0.001136700041	1770
0.001785550034	2360
0.001437649946	2950
0.001499449951	4130
0.00201305002	5310
0.0004694499949	5900
0.4999718964	13680
1.19E-05	41040
6.65E-06	54720
4.50E-06	68400
3.20E-06	82080
5.50E-06	109440
9.20E-06	28060
1.27E-05	42090
3.10E-06	84180
3.00E-06	112240
4.85E-06	126270
5.15E-06	140300
1.20E-05	43152
6.35E-06	57536
6.00E-06	71920
3.10E-06	86304
2.80E-06	143840
7.75E-06	58968
4.20E-06	73710
3.60E-06	88452
3.20E-06	132678
3.15E-06	147420
0.4999718964	15104
1.39E-05	30208
3.20E-06	90624
3.85E-06	135936
2.45E-06	151040
0.4999718964	15470
1.93E-05	30940
8.85E-06	61880
3.55E-06	77350
4.65E-06	92820
3.90E-06	108290
4.20E-06	123760
1.06E-05	31680
6.30E-06	47520
2.45E-06	95040
7.20E-06	32428
9.70E-06	48642
2.30E-06	113498
2.70E-06	129712
3.05E-06	162140
0.4999718964	16592
1.31E-05	33184
7.15E-06	66368
3.25E-06	99552
3.30E-06	116144
2.90E-06	132736
3.15E-06	149328
0.4999718964	16974
8.50E-06	33948
3.70E-06	84870
2.55E-06	101844
2.65E-06	118818
2.45E-06	152766
2.00E-06	169740
0.4999718964	720
0.001371250022	1440
0.002235499909	3600
0.001962549984	4320
0.001039900002	5040
0.0008269500104	5760
0.001014649984	7200
0.4999718964	17360
1.46E-05	34720
9.20E-06	52080
7.30E-06	69440
3.20E-06	86800
2.95E-06	104160
2.60E-06	121520
4.20E-06	156240
0.4999718964	17750
9.05E-06	35500
6.10E-06	71000
3.70E-06	142000
9.85E-06	36288
9.05E-06	54432
2.20E-06	90720
1.70E-06	127008
3.30E-06	145152
4.40E-06	181440
5.85E-06	37084
6.20E-06	55626
4.40E-06	74168
3.05E-06	148336
0.4999718964	18944
1.05E-05	37888
6.50E-06	56832
5.65E-06	75776
2.80E-06	94720
2.65E-06	113664
3.10E-06	151552
2.10E-06	170496
1.80E-06	189440
0.4999718964	19350
1.07E-05	38700
9.25E-06	58050
2.65E-06	96750
3.55E-06	135450
2.00E-06	174150
2.15E-06	193500
0.4999718964	19760
1.14E-05	39520
6.30E-06	59280
3.75E-06	79040
3.20E-06	98800
2.20E-06	118560
2.70E-06	138320
2.05E-06	158080
2.65E-06	177840
2.30E-06	197600
0.4999718964	20174
3.70E-06	80696
2.70E-06	161392
1.85E-06	181566
3.35E-06	201740
0.4999718964	20592
6.05E-06	41184
1.75E-06	164736
2.35E-06	185328
2.55E-06	205920
3.05E-06	84056
3.30E-06	105070
1.85E-06	147098
2.85E-06	168112
2.25E-06	189126
2.90E-06	210140
0.4999718964	854
0.002686599968	1708
0.001024050056	2562
0.001411649981	3416
0.0005820000079	4270
0.0005252999836	6832
0.0009088999941	7686
0.4999718964	21440
4.75E-06	85760
2.60E-06	128640
1.75E-06	150080
2.10E-06	171520
1.90E-06	214400
0.4999718964	992
0.00122544996	1984
0.002399849938	2976
0.0005176499835	3968
0.0007979500224	5952
0.0004836999869	7936
0.000253450009	8928
0.0002794000029	9920
0.4999718964	1134
0.001385150012	2268
0.0006099499878	3402
0.000412399997	5670
0.0004391999973	6804
0.0006467999774	7938
0.0006186499959	11340

==> figures/data/snn_quant_performance.txt <==
EbN0  Float_SNN          float            float_sh          8bits	            6bits	            4bits	          W4AIV6	        WA4IV6	            learn            QH568bits          QH566bits
12	  0.02760980092      0.0235802494     0.02455144934	     0.02178820036	    0.02331334911	    0.02822499909	  0.02912379988	    0.02753015049	    0.02867385       0.02246074937      0.02516745031
13	  0.01729715057      0.01397834998    0.01482050028	     1.26E-02	        0.01377910003	    0.01819010079	  0.01884930022	    0.01741435006	    0.01826260053    0.01312465034      0.01529324986
14	  0.009869149886     0.007512699813   0.008138350211	 0.006531999912	    0.007326450199	    0.01083625015	  0.01131085027	    0.01020629983	    0.01076370012    0.006859350018     0.008406049572
15	  0.005036650226     0.003598399926   0.00405644998	     0.003015999915	    0.003492850112	    0.006059249863	  0.006388800219	0.005503599998	    0.005833350122   0.003216400044     0.004226900171
16	  0.002345750108     0.001512899995   0.001809100038	 0.001204099972	    0.001457049977	    0.003169649979	  0.003353799926	0.002745050006	    0.002901799977   0.001322650001     0.001952799968
17	  0.00091599999      0.0005479499814  0.0006963000051	 0.0003940500028	0.0005191499949	    0.001510550035	  0.001588650048	0.001211900031	    0.001297299983   0.0004420499899    0.0007537499769
18	  0.0003011499939    0.0001707000047  0.0002352500014	 0.0001038999981	0.0001553500042	    0.0006880500005	  0.0007205000147	0.0005058500101	    0.0005352500011  0.0001174499994    0.0002657999867
19	  0.00008294999861   4.67E-05         0.0000682500031	 0.00002375000076	0.00004455000089	0.0002968999906	  0.0003011499939	0.0001900500065	    0.0001925999968  0.00003089999882   0.00008425000124
20	  0.00001935         1.10E-05         0.00001714999962	 0.000004150000223	0.000008150000212	0.0001259499986	  0.0001297499985	0.00006934999692	6.61E-05         0.00000534999981   0.00002259999928
21	  0.000002850000101  2.20E-06         0.000003549999974  0.000000650000004	0.000002199999926	0.0000546500014	  5.30E-05	        0.00002465000034	2.02E-05         0.000000650000004  0.000005800000054

==> figures/data/snn_vs_ann_performance.txt <==
EbN0  Float_ANN      	 Float_SNN		  SNN_H72_S5	    SNN_H56_S5          SNN_H72_S5_SH      SNN_H56_S5_SH
12	  0.02760980092      0.0240970999	  0.0235802494	    0.0238086991        0.02455144934      0.02499900013
13	  0.01729715057      0.01433695015	  0.01397834998	    0.01424354967       0.01482050028      0.01531055011
14	  0.009869149886     0.007708149962	  0.007512699813	0.007724650204      0.008138350211     0.008469199762
15	  0.005036650226     0.003681750037	  0.003598399926	0.003781799925      0.00405644998      0.004279850051
16	  0.002345750108     0.00159879995	  0.001512899995	0.001661550021      0.001809100038     0.001929100021
17	  0.00091599999      0.000574500009	  0.0005479499814	0.0006139500183     0.0006963000051    0.0007681000279
18	  0.0003011499939    0.0001819000026  0.0001707000047	0.0001980499947     0.0002352500014    0.0002677000011
19	  0.00008294999861   0.000049		  4.67E-05	        0.00006225000106    0.0000682500031    0.00008089999756
20	  0.00001935         0.0000125		  1.10E-05	        0.00001404999966    0.00001714999962   0.00002289999975
21	  0.000002850000101  0.00000235		  2.20E-06	        0.000003200000037   0.000003549999974  0.000006199999916
